Towards Wireless Ranging and Synchronization using CubeSat Software-Defined Radio Subsystems

An approach towards wireless ranging and synchronization using commercial of-the-shelf software-defined radio payloads for small satellites, esp. CubeSats is studied. The approach only relies on the programmable logic configuration and processing system software. No hardware modifications or additions to the payloads are necessary. Experimental evaluation of the initial implementation shows a standard deviation of time-of-flight-based ranging measurements in the order of 1 cm, which renders the concept of interest for distributed satellite system missions.

==> data/crlb.dat <==
bw 256 512 768 1024 1280
1.000000000000000000e+07 2.309917542591506667e-02 1.633358358348219880e-02 1.333631515021045134e-02 1.154958771295753334e-02 1.033026529530774694e-02
1.200000000000000000e+07 1.924931285492922223e-02 1.361131965290183349e-02 1.111359595850871032e-02 9.624656427464611114e-03 8.608554412756458385e-03
1.400000000000000000e+07 1.649941101851076439e-02 1.166684541677300013e-02 9.525939393007467476e-03 8.249705509255382194e-03 7.378760925219821597e-03
1.600000000000000000e+07 1.443698464119691667e-02 1.020848973967637685e-02 8.335196968881533608e-03 7.218492320598458335e-03 6.456415809567342921e-03
1.800000000000000000e+07 1.283287523661948148e-02 9.074213101934557393e-03 7.409063972339141949e-03 6.416437618309740742e-03 5.739036275170972257e-03
2.000000000000000000e+07 1.154958771295753334e-02 8.166791791741099399e-03 6.668157575105225672e-03 5.774793856478766668e-03 5.165132647653873470e-03
2.200000000000000000e+07 1.049962519359775616e-02 7.424356174310090678e-03 6.061961431913840889e-03 5.249812596798878080e-03 4.695575134230794458e-03
2.400000000000000000e+07 9.624656427464611114e-03 6.805659826450916744e-03 5.556797979254355160e-03 4.812328213732305557e-03 4.304277206378229192e-03
2.600000000000000000e+07 8.884298240736563171e-03 6.282147532108539600e-03 5.129351980850175262e-03 4.442149120368281585e-03 3.973178959733749890e-03
2.800000000000000000e+07 8.249705509255382194e-03 5.833422708386500066e-03 4.762969696503733738e-03 4.124852754627691097e-03 3.689380462609910798e-03
3.000000000000000000e+07 7.699725141971688891e-03 5.444527861160734089e-03 4.445438383403483781e-03 3.849862570985844445e-03 3.443421765102583181e-03
3.200000000000000000e+07 7.218492320598458335e-03 5.104244869838188425e-03 4.167598484440766804e-03 3.609246160299229168e-03 3.228207904783671461e-03
3.400000000000000000e+07 6.793875125269137512e-03 4.803995171612411921e-03 3.922445632414839345e-03 3.396937562634568756e-03 3.038313322149338407e-03
3.600000000000000000e+07 6.416437618309740742e-03 4.537106550967278697e-03 3.704531986169570974e-03 3.208218809154870371e-03 2.869518137585486128e-03
3.800000000000000000e+07 6.078730375240808115e-03 4.298311469337421330e-03 3.509556618476434610e-03 3.039365187620404057e-03 2.718490867186249948e-03
4.000000000000000000e+07 5.774793856478766668e-03 4.083395895870549699e-03 3.334078787552612836e-03 2.887396928239383334e-03 2.582566323826936735e-03
4.200000000000000000e+07 5.499803672836920017e-03 3.888948472257667145e-03 3.175313131002488291e-03 2.749901836418460008e-03 2.459586975073273576e-03
4.400000000000000000e+07 5.249812596798878080e-03 3.712178087155045339e-03 3.030980715956920445e-03 2.624906298399439040e-03 2.347787567115397229e-03
4.600000000000000000e+07 5.021559875198927311e-03 3.550779039887435370e-03 2.899198945697924884e-03 2.510779937599463656e-03 2.245709846806032660e-03
4.800000000000000000e+07 4.812328213732305557e-03 3.402829913225458372e-03 2.778398989627177580e-03 2.406164106866152778e-03 2.152138603189114596e-03
5.000000000000000000e+07 4.619835085183013508e-03 3.266716716696440280e-03 2.667263030042090356e-03 2.309917542591506754e-03 2.066053059061549908e-03
5.200000000000000000e+07 4.442149120368281585e-03 3.141073766054269800e-03 2.564675990425087631e-03 2.221074560184140793e-03 1.986589479866874945e-03
5.400000000000000000e+07 4.277625078873160784e-03 3.024737700644851597e-03 2.469687990779713405e-03 2.138812539436580392e-03 1.913012091723657274e-03


==> data/dev2_antenna/3ghz2/ch_ll_1024_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.75894165039 0.0049946187064052 225.74365234375 225.77374267578 1101.575977 0.02437091502 1101.501374 1101.648198 36955172 3438.400390625 36949228 36961120 508.5973815918 10.064775466919 484.03051757812 547.74304199219 0.15912194550037 0.00017068874149118 0.15866662561893 0.15954680740833
12000000 225.06887817383 0.005674397572875 225.04945373535 225.08843994141 1098.208858 0.0276878515 1098.114077 1098.304308 37142024 3169.3161621094 37136540 37147504 501.36645507812 19.232191085815 469.09423828125 544.71118164062 0.19008132815361 0.00024657824542373 0.1892751455307 0.19064912199974
14000000 224.39039611816 0.0042290203273296 224.37741088867 224.40235900879 1094.898249 0.02063522785 1094.834888 1094.956621 37096724 2906.8706054688 37091696 37101748 503.5283203125 14.929961204529 476.69387817383 542.81854248047 0.22169230878353 0.00031556782778352 0.22082249820232 0.22243604063988
16000000 223.89323425293 0.0041325064375997 223.87553405762 223.90284729004 1092.47238 0.02016429464 1092.386013 1092.519286 37066136 2758.5500488281 37061364 37070908 514.92358398438 20.45595741272 475.09741210938 576.44744873047 0.25280305743217 0.0004018715408165 0.2517167031765 0.25361683964729
18000000 223.41792297363 0.003015527734533 223.40791320801 223.42654418945 1090.15313 0.01471407018 1090.104288 1090.195196 37044444 2558.66796875 37040016 37048868 494.77545166016 16.22342300415 470.26095581055 535.93676757812 0.28379642963409 0.00050152058247477 0.28249543905258 0.28487089276314
20000000 223.31085205078 0.0034728497266769 223.30023193359 223.32093811035 1089.630684 0.0169455429 1089.578864 1089.679898 37032596 2530.3083496094 37028216 37036968 522.93597412109 20.475685119629 471.15106201172 575.41668701172 0.31450918316841 0.0010420774342492 0.31211614608765 0.31650790572166
22000000 222.85104370117 0.0031053703278303 222.84066772461 222.86006164551 1087.387079 0.01515245123 1087.336451 1087.431082 37015868 2451.0913085938 37011628 37020108 513.58776855469 12.972604751587 472.87307739258 536.15307617188 0.34694090485573 0.0011216548737139 0.34418857097626 0.34907618165016
24000000 222.56579589844 0.002700935350731 222.5569152832 222.57363891602 1085.995231 0.01317903723 1085.951899 1086.033501 37003224 2375.6281738281 36999116 37007332 553.23382568359 5.0648093223572 536.35223388672 571.54888916016 0.37901026010513 0.0014013794716448 0.37568953633308 0.3812902867794
26000000 222.35000610352 0.0028561970684677 222.34117126465 222.35995483398 1084.942299 0.01393662662 1084.89919 1084.990843 36994080 2284.2192382812 36990128 36998032 494.03063964844 16.393140792847 464.10397338867 575.80456542969 0.4080656170845 0.0016986635746434 0.40403115749359 0.41095745563507
28000000 222.34294128418 0.0028220813255757 222.33534240723 222.35209655762 1084.907827 0.01377016109 1084.870749 1084.952499 36991900 2209.6118164062 36988076 36995720 503.68511962891 9.9490184783936 461.31137084961 576.39056396484 0.43644833564758 0.0024144661147147 0.43062347173691 0.44056177139282
30000000 222.09114074707 0.002789236837998 222.0830078125 222.09931945801 1083.679183 0.01360989856 1083.639499 1083.71909 36998892 2178.7607421875 36995124 37002660 508.68017578125 18.075119018555 484.33850097656 576.02209472656 0.46887940168381 0.0027018776163459 0.46205553412437 0.47372868657112
32000000 221.85510253906 0.0020754274446517 221.84918212891 221.86140441895 1082.52745 0.01012691235 1082.498561 1082.558199 36971316 2133.7817382812 36967628 36975008 497.85098266602 19.861799240112 457.7958984375 576.35015869141 0.49785456061363 0.0026509459130466 0.49053093791008 0.50175869464874
34000000 221.86494445801 0.0019491005223244 221.85928344727 221.87091064453 1082.575473 0.009510508406 1082.54785 1082.604584 37021972 400.67056274414 37021280 37022668 496.25592041016 20.101219177246 476.58285522461 575.05969238281 0.52402740716934 0.0038096313364804 0.51436370611191 0.5287674665451
36000000 221.86685180664 0.0020871218293905 221.86122131348 221.87489318848 1082.584779 0.01018397434 1082.557306 1082.624017 37018640 405.18322753906 37017940 37019340 496.07089233398 22.369956970215 458.11880493164 575.92797851562 0.54768800735474 0.0051446733996272 0.53456211090088 0.55384123325348
38000000 221.59727478027 0.0026346389204264 221.59078979492 221.60504150391 1081.269396 0.01285554814 1081.237753 1081.307293 37011056 391.49584960938 37010380 37011732 504.35943603516 22.312730789185 477.33740234375 576.30914306641 0.58482944965363 0.0047249211929739 0.57173234224319 0.58995872735977
40000000 221.60157775879 0.0029661871958524 221.59426879883 221.60818481445 1081.290392 0.01447331625 1081.254729 1081.322631 37014080 383.77297973633 37013416 37014744 514.57116699219 8.4811725616455 464.76748657227 528.28002929688 0.61035639047623 0.0058432975783944 0.59347552061081 0.61714589595795
42000000 221.60940551758 0.0035566466394812 221.60073852539 221.6162109375 1081.328587 0.01735442445 1081.286297 1081.361794 37009452 376.78479003906 37008800 37010104 484.58966064453 7.865255355835 455.91204833984 579.56072998047 0.63125711679459 0.0076894923113286 0.61025631427765 0.64009195566177
44000000 221.57759094238 0.0048738457262516 221.56834411621 4429.5786132812 1081.17335 0.02378161117 1081.128231 21613.83887 37028012 377.76763916016 37027360 37032532 534.37841796875 7.4348697662354 513.15075683594 554.49749755859 0.64936417341232 0.010199420154095 0.62265080213547 0.66059523820877
46000000 221.61460876465 0.0055283168330789 221.60299682617 221.6236114502 1081.353976 0.02697506009 1081.297316 1081.397904 37024360 368.56259155273 37023720 37024996 521.66918945312 7.4568009376526 499.80905151367 541.42504882812 0.66391354799271 0.013860367238522 0.61696034669876 0.67850798368454


==> data/dev2_antenna/3ghz2/ch_ll_1280_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.77235412598 0.0045328512787819 225.75894165039 225.78587341309 1101.641422 0.02211775108 1101.575977 1101.707389 36983536 3879.6528320312 36976828 36990248 634.19891357422 21.995040893555 595.56652832031 677.99047851562 0.15913383662701 0.00014980130072217 0.15870885550976 0.15950429439545
12000000 225.0652923584 0.0037131076678634 225.05361938477 225.07659912109 1098.191361 0.0181178658 1098.134403 1098.246531 37216640 3515.3383789062 37210560 37222720 618.11547851562 20.843181610107 589.90209960938 672.74768066406 0.19014343619347 0.00022442753834184 0.18952435255051 0.19071269035339
14000000 224.33546447754 0.0038924047257751 224.32397460938 224.34980773926 1094.630213 0.01899273405 1094.574149 1094.7002 37139716 3235.4401855469 37134120 37145312 621.24444580078 21.293857574463 587.50573730469 677.33734130859 0.22185516357422 0.00030149903614074 0.2210174202919 0.22249473631382
16000000 223.89422607422 0.0034779773559421 223.87554931641 223.90400695801 1092.47722 0.01697056283 1092.386087 1092.524945 37104428 3030.6196289062 37099188 37109668 632.91589355469 17.12423324585 583.94519042969 671.66180419922 0.25281548500061 0.00037659629015252 0.2517885863781 0.25377109646797
18000000 223.42239379883 0.0023784930817783 223.41511535645 223.43092346191 1090.174945 0.01160570129 1090.13943 1090.216565 37081220 2870.6862792969 37076256 37086184 626.89831542969 24.074880599976 593.64630126953 721.56475830078 0.28407493233681 0.00047898225602694 0.28273040056229 0.28494358062744
20000000 223.32929992676 0.0021823470015079 223.32301330566 223.33670043945 1089.720699 0.01064861933 1089.690024 1089.75681 37060084 2756.9899902344 37055316 37064852 628.80035400391 21.17809677124 588.28106689453 667.65435791016 0.31452682614326 0.0010082899825647 0.31216955184937 0.31629568338394
22000000 222.85028076172 0.0021569211967289 222.84338378906 222.8568572998 1087.383357 0.01052455578 1087.349703 1087.415446 37041796 2642.0708007812 37037228 37046368 639.73107910156 29.946069717407 591.87292480469 719.46856689453 0.34672009944916 0.0010485351085663 0.34428432583809 0.34851041436195
24000000 222.57460021973 0.0020353368017823 222.56845092773 222.58068847656 1086.038192 0.009931292687 1086.008186 1086.067899 37030004 2565.2961425781 37025568 37034440 648.22552490234 12.787284851074 592.24822998047 668.92419433594 0.37843269109726 0.001339127891697 0.37513855099678 0.38081386685371
26000000 222.35879516602 0.0018253067974001 222.35321044922 222.36479187012 1084.985185 0.008906465029 1084.957935 1085.014445 37017624 2527.3081054688 37013252 37021992 637.94372558594 21.734020233154 607.40228271484 722.25775146484 0.40719056129456 0.0015885918401182 0.40342828631401 0.4106522500515
28000000 222.35971069336 0.0020154123194516 222.35299682617 222.36543273926 1084.989652 0.009834072479 1084.956892 1085.017573 37011700 2383.419921875 37007576 37015820 626.037109375 20.154420852661 572.58941650391 652.32971191406 0.43421572446823 0.0023967321030796 0.42735669016838 0.43934869766235
30000000 222.10279846191 0.0014742161147296 222.09808349609 222.10777282715 1083.736066 0.007193341026 1083.713059 1083.760338 36999004 2331.0668945312 36994972 37003036 699.44311523438 6.7117977142334 665.55541992188 716.03845214844 0.46802291274071 0.0024423389695585 0.46185895800591 0.47237691283226
32000000 221.86367797852 0.0021851642522961 221.85739135742 221.87194824219 1082.569293 0.01066236592 1082.538618 1082.609647 36994680 2276.8347167969 36990740 36998616 631.90148925781 15.065107345581 611.25598144531 721.73876953125 0.49687668681145 0.0023909145966172 0.49031001329422 0.50200408697128
34000000 221.86500549316 0.0017912558978423 221.85952758789 221.87060546875 1082.575771 0.008740315894 1082.549041 1082.603095 37027804 423.26019287109 37027072 37028536 632.86383056641 22.092472076416 595.03540039062 719.22955322266 0.52398651838303 0.0038733687251806 0.51397895812988 0.52854496240616
36000000 221.86734008789 0.0020784139633179 221.86262512207 221.87377929688 1082.587162 0.01014148488 1082.564156 1082.618582 37045268 416.66555786133 37044548 37045988 633.77252197266 34.885856628418 595.30767822266 719.09655761719 0.54789346456528 0.0050993035547435 0.53483313322067 0.55362820625305
38000000 221.57034301758 0.0026510301977396 221.56504821777 221.57620239258 1081.137984 0.01293552831 1081.112149 1081.166575 37041100 413.78042602539 37040384 37041816 694.47613525391 8.0308923721313 669.34582519531 717.32684326172 0.58474063873291 0.0047354381531477 0.57207602262497 0.58996289968491
40000000 221.59072875977 0.0032842399086803 221.58264160156 221.59907531738 1081.237455 0.01602523364 1081.197994 1081.278182 37033576 406.91967773438 37032872 37034280 645.97900390625 28.363502502441 580.12957763672 718.88128662109 0.61051315069199 0.0058844801969826 0.59425753355026 0.61823534965515
42000000 221.59796142578 0.0061480551958084 221.57908630371 221.62593078613 1081.272746 0.02999903286 1081.180647 1081.409221 37026300 399.21420288086 37025608 37026992 670.08050537109 36.818283081055 588.72454833984 722.26934814453 0.63115191459656 0.007900825701654 0.58778125047684 0.64551508426666
44000000 221.6056060791 0.007499179802835 221.57727050781 221.6300201416 1081.310048 0.03659175693 1081.171786 1081.429175 37022628 401.99459838867 37021936 37023324 674.46362304688 21.805065155029 562.17822265625 725.48895263672 0.65031456947327 0.010661995969713 0.61408215761185 0.66893947124481
46000000 221.61433410645 0.0096330717206001 221.58526611328 221.64764404297 1081.352636 0.04700394286 1081.210801 1081.51517 37020004 394.47732543945 37019320 37020684 664.38543701172 20.521078109741 562.28399658203 726.55822753906 0.66470015048981 0.013922292739153 0.61192446947098 0.68890970945358


==> data/dev2_antenna/3ghz2/ch_ll_256_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.79698181152 0.013455779291689 225.76039123535 225.83143615723 1101.761592 0.06565659421 1101.58305 1101.929709 415580928 2200.3706054688 415577120 415584736 126.54883575439 4.1460518836975 118.72808837891 136.17306518555 0.15773622691631 0.00036107678897679 0.15661405026913 0.15867169201374
12000000 225.09407043457 0.011759311892092 225.0625 225.12693786621 1098.331782 0.05737879259 1098.177736 1098.492156 37012908 2082.5627441406 37009304 37016508 124.03939819336 4.1959981918335 117.60580444336 134.86177062988 0.18829935789108 0.00051445129793137 0.18694680929184 0.18953564763069
14000000 224.36003112793 0.010933092795312 224.32958984375 224.39170837402 1094.750085 0.05334731059 1094.601549 1094.904652 37009552 2016.4572753906 37006064 37013040 123.87927246094 4.40314245224 116.54579925537 134.5078125 0.21984846889973 0.00061441620346159 0.21822319924831 0.22125166654587
16000000 223.89280700684 0.0093710441142321 223.86549377441 223.91479492188 1092.470295 0.04572539631 1092.337022 1092.577584 36994996 2001.7120361328 36991532 36998456 122.61237335205 4.7690620422363 115.62878417969 132.63418579102 0.25069925189018 0.00074489746475592 0.24863886833191 0.25247833132744
18000000 223.42045593262 0.0084444731473923 223.39852905273 223.44122314453 1090.165489 0.04120425393 1090.058498 1090.266821 36988012 1884.7430419922 36984752 36991272 124.62042236328 2.1805198192596 119.3039932251 145.02548217773 0.28192153573036 0.00073966401396319 0.27996799349785 0.28337955474854
20000000 223.3018951416 0.0076942294836044 223.28280639648 223.32106018066 1089.58698 0.03754348908 1089.493837 1089.680494 36985376 1848.3251953125 36982180 36988572 125.48692321777 3.3256886005402 116.14666748047 132.3765411377 0.31264320015907 0.0012861544964835 0.30967727303505 0.31511995196342
22000000 222.84912109375 0.0067805894650519 222.83073425293 222.86546325684 1087.377698 0.03308544242 1087.287981 1087.457439 36977368 1822.9016113281 36974216 36980520 125.80229187012 4.8139090538025 117.05117797852 133.85078430176 0.34483659267426 0.0014423939865083 0.34070774912834 0.34758725762367
24000000 222.56713867188 0.0062503651715815 222.55247497559 222.58303833008 1086.001783 0.03049824769 1085.930233 1086.079365 36970840 1733.1577148438 36967840 36973836 122.9553527832 4.1394052505493 116.92992401123 133.78451538086 0.37741801142693 0.0017169816419482 0.37158340215683 0.38009041547775
26000000 222.35186767578 0.0057256598956883 222.33557128906 4558.3471679688 1084.951383 0.02793798265 1084.871866 22242.15661 36966192 1725.3978271484 36963220 36972308 127.11142730713 4.0085792541504 115.47244262695 144.19061279297 0.40535762906075 0.0020528347231448 0.39990273118019 0.40914103388786
28000000 222.35371398926 0.0057642157189548 222.33877563477 222.36972045898 1084.960392 0.02812611326 1084.887501 1085.038494 36970944 1732.9488525391 36967948 36973940 134.97401428223 5.1861333847046 113.03497314453 146.18919372559 0.43409541249275 0.0019174080807716 0.42551273107529 0.43706718087196
30000000 222.0954284668 0.0047816284932196 222.08270263672 222.10850524902 1083.700104 0.02333164322 1083.638009 1083.763912 36959504 1721.2308349609 36956528 36962480 137.21130371094 2.099839925766 132.33876037598 142.41174316406 0.46683990955353 0.0031056115403771 0.45948249101639 0.47190433740616
32000000 221.83187866211 0.0052203531377017 221.81726074219 221.84649658203 1082.41413 0.0254723714 1082.342803 1082.485458 36953328 1654.7912597656 36950464 36956188 139.16569519043 3.9728963375092 114.19817352295 144.43692016602 0.49573293328285 0.0032262708991766 0.48758015036583 0.50120949745178
34000000 221.83522033691 0.0049149347469211 221.82171630859 221.84880065918 1082.430436 0.02398210235 1082.364544 1082.4967 36953832 1644.8366699219 36950988 36956676 135.52258300781 1.2919462919235 131.88555908203 138.49024963379 0.52149260044098 0.0042872284539044 0.51099342107773 0.5278235077858
36000000 221.86578369141 0.0045487894676626 221.85302734375 221.87937927246 1082.579568 0.02219552043 1082.517324 1082.645906 36948676 1631.6201171875 36945852 36951500 133.90336608887 1.1345216035843 130.80766296387 137.25134277344 0.54544025659561 0.0053788013756275 0.5319527387619 0.55337917804718
38000000 221.60614013672 0.0043213586322963 221.59274291992 221.61784362793 1081.312654 0.02108578656 1081.247283 1081.36976 36948216 1627.4222412109 36945400 36951028 137.81811523438 1.9663633108139 132.03675842285 142.85023498535 0.5811864733696 0.0051995287649333 0.56722205877304 0.58930653333664
40000000 221.58889770508 0.0046439385041595 221.57766723633 221.60238647461 1081.228521 0.02265979393 1081.173722 1081.294338 36949568 1614.0821533203 36946776 36952360 135.59397888184 0.87329584360123 132.7808380127 138.16065979004 0.60682570934296 0.0061699850484729 0.59022229909897 0.6145960688591
42000000 221.59698486328 0.0048170797526836 221.58222961426 221.60939025879 1081.267981 0.02350462532 1081.195984 1081.328513 36948856 1614.9923095703 36946060 36951648 134.43742370605 1.2513707876205 130.18199157715 137.49856567383 0.62965852022171 0.007825686596334 0.60749173164368 0.63905245065689
44000000 221.60304260254 0.005292845889926 221.58874511719 221.61494445801 1081.29754 0.02582609504 1081.227776 1081.355614 36944592 1603.5627441406 36941820 36947368 131.1039276123 1.5956929922104 126.63545227051 134.95512390137 0.64959836006165 0.010318368673325 0.62183743715286 0.66248351335526
46000000 221.60870361328 0.006737507879734 221.59028625488 2157.6079101562 1081.325162 0.03287522865 1081.235296 10527.90656 36944720 1575.734375 36942000 36948072 128.02949523926 1.594908952713 123.69399261475 131.36883544922 0.66631543636322 0.013469251804054 0.6285075545311 0.68199491500854


==> data/dev2_antenna/3ghz2/ch_ll_512_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.77568054199 0.0072346427477896 225.75523376465 225.79895019531 1101.657653 0.03530096569 1101.557885 1101.771196 89767168 2642.2580566406 89762600 89771736 245.99201965332 8.7985363006592 231.71185302734 270.06671142578 0.15875558555126 0.00028282444691285 0.15797506272793 0.15945759415627
12000000 225.09196472168 0.0066576357930899 225.06565856934 225.11137390137 1098.321507 0.03248549803 1098.193148 1098.416213 37042884 2461.5859375 37038624 37047140 242.45452880859 7.6196746826172 232.75343322754 265.85385131836 0.18945035338402 0.00038320024032146 0.18850541114807 0.19037485122681
14000000 224.3742980957 0.0046098870225251 224.36053466797 224.38914489746 1094.8197 0.02249364195 1094.752542 1094.892144 37024996 2326.9174804688 37020984 37029024 249.08157348633 7.3993887901306 232.64309692383 289.47705078125 0.22124989330769 0.00040021090535447 0.22023409605026 0.22225648164749
16000000 223.89054870605 0.003796705044806 223.87457275391 223.90258789062 1092.459276 0.01852577373 1092.381322 1092.51802 36986548 2283.8645019531 36982596 36990496 245.50942993164 10.343402862549 230.73651123047 263.91900634766 0.25196877121925 0.00050862622447312 0.25048068165779 0.25327461957932
18000000 223.40466308594 0.0036946830805391 223.39248657227 223.41693115234 1090.088429 0.01802796423 1090.029014 1090.14829 36944868 2147.8923339844 36941152 36948584 247.3221282959 6.709538936615 235.7484588623 290.59509277344 0.28342708945274 0.00061142415506765 0.28181794285774 0.28481927514076
20000000 223.32383728027 0.0032123383134604 223.31359863281 223.33433532715 1089.694045 0.01567439451 1089.644086 1089.745269 36949444 2108.5712890625 36945800 36953092 251.63531494141 5.7704544067383 230.73924255371 262.9580078125 0.31353980302811 0.0011531100608408 0.31045776605606 0.31576165556908
22000000 222.83866882324 0.0028267027810216 222.82925415039 222.84924316406 1087.326697 0.01379271118 1087.280759 1087.378294 36942648 2022.9328613281 36939148 36946148 252.87156677246 8.719087600708 233.41319274902 288.50463867188 0.34688082337379 0.0010326576884836 0.34407669305801 0.34924206137657
24000000 222.54609680176 0.0028355773538351 222.53694152832 222.55467224121 1085.899111 0.01383601407 1085.854438 1085.940954 36952640 1974.5093994141 36949224 36956056 256.32974243164 6.9424357414246 233.41426086426 265.31805419922 0.37887266278267 0.0014991792850196 0.37484747171402 0.38190722465515
26000000 222.33564758301 0.0026144457515329 222.32844543457 222.34428405762 1084.872238 0.0127570169 1084.837095 1084.914379 36942440 1938.6547851562 36939088 36945792 258.03173828125 14.880853652954 231.1820526123 288.41104125977 0.4089535176754 0.0017651901580393 0.40443256497383 0.4123922586441
28000000 222.34677124023 0.0022538313642144 222.33958435059 222.35499572754 1084.926515 0.0109974226 1084.891447 1084.966646 36940672 1898.728515625 36937388 36943956 276.86666870117 7.4696459770203 228.03202819824 287.81262207031 0.43469005823135 0.0026941639371216 0.42783811688423 0.43921163678169
30000000 222.0871887207 0.0024588839150965 222.07928466797 222.09533691406 1083.659899 0.0119979631 1083.621332 1083.699658 36935648 1837.8073730469 36932468 36938824 245.29833984375 11.408638954163 229.50759887695 288.23513793945 0.46862602233887 0.0028951845597476 0.46158817410469 0.47437530755997
32000000 221.86109924316 0.0022888125386089 221.85343933105 221.86865234375 1082.55671 0.01116811095 1082.519334 1082.593565 36926876 1831.1147460938 36923708 36930044 276.26416015625 8.6249990463257 251.63847351074 289.03472900391 0.4980985224247 0.0029438829515129 0.49002733826637 0.50325584411621
34000000 221.87309265137 0.0024550384841859 221.86561584473 221.87983703613 1082.615231 0.01197919957 1082.578749 1082.64814 36945556 355.23910522461 36944940 36946168 249.00746154785 9.4617729187012 232.19918823242 264.28289794922 0.52276605367661 0.0038470793515444 0.51228427886963 0.52918595075607
36000000 221.86618041992 0.002659504301846 221.85932922363 221.87364196777 1082.581504 0.01297687714 1082.548074 1082.617912 36953948 350.48675537109 36953340 36954552 247.95486450195 11.143904685974 228.18721008301 291.97204589844 0.54637539386749 0.0049449759535491 0.53241181373596 0.55349385738373
38000000 221.59655761719 0.0025745406746864 221.58911132812 221.60383605957 1081.265897 0.01256230269 1081.229563 1081.301411 36950820 343.61392211914 36950228 36951416 252.88348388672 8.8260469436646 244.04080200195 288.14373779297 0.5831338763237 0.0047181262634695 0.56995058059692 0.58889561891556
40000000 221.58953857422 0.0029696202836931 221.58100891113 221.59593200684 1081.231648 0.01449006778 1081.190028 1081.262844 36950340 338.14996337891 36949756 36950924 252.92616271973 7.6400980949402 229.48585510254 288.50659179688 0.60872554779053 0.005887352861464 0.59179812669754 0.61587136983871
42000000 221.59870910645 0.0034455058630556 221.58888244629 221.60870361328 1081.276395 0.01681212031 1081.228446 1081.325162 36940888 328.50100708008 36940320 36941456 265.62976074219 14.336362838745 227.05271911621 288.63751220703 0.62954831123352 0.0076737049967051 0.60746663808823 0.63864612579346
44000000 221.61880493164 0.0036380558740348 221.60954284668 221.6262512207 1081.374451 0.01775165548 1081.329257 1081.410785 36967192 328.38705444336 36966624 36967756 272.1369934082 7.5074377059937 248.31402587891 285.80099487305 0.6480233669281 0.010037393309176 0.6202586889267 0.66003304719925
46000000 221.58380126953 0.0053029805421829 221.57231140137 221.59387207031 1081.203653 0.02587554641 1081.147589 1081.252793 36979676 323.32940673828 36979120 36980236 269.21765136719 4.1919975280762 257.68475341797 279.63961791992 0.663334608078 0.013883269391954 0.61706674098969 0.67870825529099


==> data/dev2_antenna/3ghz2/ch_ll_768_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.77072143555 0.008565828204155 225.74858093262 225.79275512695 1101.633456 0.04179639798 1101.525423 1101.740968 143499888 3034.3305664062 143494640 143505136 377.34222412109 14.948986053467 348.62622070312 408.85604858398 0.15905229747295 0.00022542919032276 0.15844056010246 0.15960808098316
12000000 225.08702087402 0.0061308024451137 225.06872558594 225.10766601562 1098.297384 0.02991484919 1098.208113 1098.39812 37093216 2847.892578125 37088292 37098140 374.47702026367 16.55470085144 347.96487426758 432.33380126953 0.18990370631218 0.00028967307298444 0.18913714587688 0.19059891998768
14000000 224.37385559082 0.0044229994527996 224.35998535156 224.3890838623 1094.81754 0.02158173629 1094.749861 1094.891846 37073736 2645.2707519531 37069164 37078312 376.93295288086 20.873195648193 349.83001708984 438.16635131836 0.22179785370827 0.0003409112978261 0.2208246588707 0.22267465293407
16000000 223.89195251465 0.0041662086732686 223.87962341309 223.90519714355 1092.466126 0.02032874249 1092.405967 1092.530752 37053888 2537.0793457031 37049500 37058276 382.44711303711 23.557195663452 347.91445922852 444.62115478516 0.25251463055611 0.0004561613604892 0.25138741731644 0.25353348255157
18000000 223.42222595215 0.0032926690764725 223.41160583496 223.43344116211 1090.174126 0.01606636321 1090.122306 1090.22885 37027468 2431.4516601562 37023260 37031672 365.79013061523 13.011940956116 346.310546875 393.90649414062 0.28395262360573 0.00057451578322798 0.28246232867241 0.28506290912628
20000000 223.31694030762 0.0034091984853148 223.30715942383 223.32960510254 1089.660391 0.01663496084 1089.612666 1089.722188 37017628 2343.6271972656 37013576 37021684 371.65374755859 14.480070114136 347.65133666992 397.22695922852 0.31470021605492 0.00107702834066 0.31196704506874 0.31690526008606
22000000 222.84609985352 0.0025290155317634 222.83735656738 222.85418701172 1087.362956 0.01234016573 1087.320294 1087.402417 36991204 2219.28125 36987368 36995044 388.52056884766 13.712408065796 358.18890380859 408.05764770508 0.34676551818848 0.0011134864762425 0.3439222574234 0.34881138801575
24000000 222.55976867676 0.002268661512062 222.55172729492 222.56607055664 1085.965822 0.01106978534 1085.926585 1085.996572 36981800 2163.2297363281 36978056 36985540 382.14584350586 13.457365989685 358.3857421875 408.34753417969 0.37867444753647 0.0013774129329249 0.37520238757133 0.3811791241169
26000000 222.3539276123 0.0021177534945309 222.34741210938 222.36068725586 1084.961434 0.01033343954 1084.929642 1084.994417 36973664 2086.7524414062 36970056 36977272 380.24099731445 7.3181324005127 352.67022705078 401.04498291016 0.40735274553299 0.0016848008381203 0.40303328633308 0.4098787009716
28000000 222.34906005859 0.0020016292110085 222.34074401855 222.35604858398 1084.937683 0.009766818704 1084.897106 1084.971783 36964500 2014.8431396484 36961012 36967984 377.24380493164 3.6911284923553 368.26412963867 432.09555053711 0.4354612827301 0.0025174429174513 0.4295380115509 0.43907511234283
30000000 222.09918212891 0.0025345720350742 222.09251403809 222.1085357666 1083.71842 0.01236727833 1083.685884 1083.764061 36977016 1984.5007324219 36973584 36980452 418.35040283203 4.1431584358215 406.12023925781 430.14422607422 0.46803763508797 0.0027403749991208 0.46156579256058 0.47198379039764
32000000 221.8335723877 0.0020473811309785 221.82664489746 221.84098815918 1082.422395 0.009990062202 1082.388593 1082.45858 36946872 1951.2305908203 36943500 36950248 386.228515625 3.0272610187531 378.91290283203 394.78021240234 0.49672937393188 0.0028387636411935 0.48949760198593 0.50047570466995
34000000 221.86535644531 0.0022414033301175 221.85775756836 221.87188720703 1082.577483 0.01093678082 1082.540405 1082.609349 36997156 372.88949584961 36996508 36997800 372.67718505859 12.58367061615 348.66751098633 397.5322265625 0.52364826202393 0.0038115060888231 0.51401335000992 0.52867996692657
36000000 221.86740112305 0.002651781309396 221.86077880859 221.87640380859 1082.58746 0.01293919331 1082.555147 1082.631388 37006992 366.38107299805 37006360 37007624 372.55551147461 21.629281997681 343.99328613281 433.80120849609 0.54712027311325 0.0051111774519086 0.53411185741425 0.55322229862213
38000000 221.59767150879 0.0025647676084191 221.59155273438 221.60377502441 1081.271332 0.01251461565 1081.241476 1081.301114 37004016 365.47259521484 37003384 37004648 376.98440551758 10.416944503784 350.08682250977 398.71618652344 0.58443599939346 0.0046448628418148 0.57157349586487 0.58970063924789
40000000 221.5908203125 0.0030917255207896 221.58354187012 221.59928894043 1081.237902 0.01508587229 1081.202387 1081.279224 36999036 361.29858398438 36998408 36999660 375.97827148438 13.791689872742 359.35290527344 431.82470703125 0.60959386825562 0.0057477396912873 0.59325075149536 0.61626029014587
42000000 221.59982299805 0.0034729042090476 221.59115600586 4941.5971679688 1081.28183 0.01694580874 1081.23954 24112.19989 36999044 351.62228393555 36998436 37003540 414.52722167969 4.5221638679504 400.458984375 426.73294067383 0.63092541694641 0.0076397703960538 0.60982918739319 0.6401349902153
44000000 221.60726928711 0.0042681810446084 221.59774780273 221.61532592773 1081.318164 0.02082631 1081.271704 1081.357475 37007372 350.20693969727 37006764 37007976 407.39175415039 6.6902351379395 385.81436157227 424.38656616211 0.64850294589996 0.010027643293142 0.62359863519669 0.66005104780197
46000000 221.61430358887 0.0050012990832329 221.60311889648 221.62355041504 1081.352487 0.02440351148 1081.297912 1081.397606 36987476 345.19918823242 36986880 36988072 405.95504760742 5.8731074333191 383.24844360352 419.00671386719 0.66398549079895 0.013725455850363 0.61768758296967 0.67944914102554


==> data/dev2_antenna/3ghz2/release.txt <==
test: casc
chirp_length: 256
test: bandwidth
number: 1000
noise_rss: 1.2579324902617e-05
my_gain: 35;gain_other 34
state mismatch: o_state4 me 3
value: 10000000; tof: 225.77079772949 0.01450097002089 225.72831726074 225.80857849121; delta_clk: 188734160 2213.2685546875 188730336 188737984; peak_height: 124.73822784424 3.8343050479889 117.56816101074 134.96229553223; peak_width: 0.1578703224659 0.0003377745160833 0.15682666003704 0.1587049216032
noise_rss: 9.9255194072612e-06
state mismatch: o_state4 me 3
value: 12000000; tof: 225.09330749512 0.011116925626993 225.06335449219 225.12405395508; delta_clk: 37018288 2100.7204589844 37014656 37021924; peak_height: 122.87748718262 3.919734954834 116.19387054443 133.71362304688; peak_width: 0.18835651874542 0.00051375478506088 0.18702679872513 0.18962125480175
noise_rss: 1.1562668987608e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.36366271973 0.010754464194179 224.33711242676 224.39544677734; delta_clk: 36999928 2018.2041015625 36996440 37003420; peak_height: 123.67628479004 4.4418921470642 116.6852722168 144.43922424316; peak_width: 0.21995633840561 0.00057191547239199 0.21843256056309 0.22128650546074
noise_rss: 1.0593743354548e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.88493347168 0.009131820872426 223.86219787598 223.90969848633; delta_clk: 36987700 1988.6433105469 36984260 36991140; peak_height: 120.81055450439 4.0002036094666 114.93809509277 131.91775512695; peak_width: 0.25090256333351 0.00073146779322997 0.24883449077606 0.25255125761032
noise_rss: 1.0531693988014e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.42514038086 0.0082862079143524 223.4047088623 223.44929504395; delta_clk: 36990576 1899.8803710938 36987288 36993860; peak_height: 125.13072967529 6.8623270988464 114.74208068848 145.90702819824; peak_width: 0.28210452198982 0.00083617551717907 0.27977243065834 0.28379857540131
noise_rss: 1.2218961273902e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
remove outlier for std and mean
value: 20000000; tof: 223.31427001953 0.0069468920119107 223.29550170898 9439.310546875; delta_clk: 36979840 1829.0855712891 36976680 36991468; peak_height: 121.72985839844 4.8188433647156 114.70557403564 131.55284118652; peak_width: 0.31289646029472 0.001335576060228 0.30939492583275 0.3155974149704
noise_rss: 1.4154425116431e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.84381103516 0.0071299569681287 222.82374572754 222.86167907715; delta_clk: 36967832 1794.8645019531 36964728 36970936; peak_height: 126.52416229248 5.0733017921448 120.40672302246 144.45216369629; peak_width: 0.34512516856194 0.0014354675076902 0.34145057201385 0.34772285819054
noise_rss: 1.1617558811849e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.56823730469 0.0058455574326217 222.5531463623 222.58592224121; delta_clk: 36926644 1747.978515625 36923620 36929668; peak_height: 125.53987884521 4.8045082092285 115.96250152588 145.15469360352; peak_width: 0.37620878219604 0.0017379429191351 0.37134936451912 0.37962386012077
noise_rss: 1.1097298738605e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 26000000; tof: 225.90116882324 42.314380645752 222.33403015137 4.6116860184274e+18; delta_clk: 36920460 10577.405273438 36689784 36924500; peak_height: 123.97481536865 5.0878849029541 114.82848358154 144.83641052246; peak_width: 0.40523147583008 0.0019905131775886 0.40007066726685 0.40921956300735
noise_rss: 1.1932578672713e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 222.35580444336 0.0053836349397898 222.34057617188 222.36991882324; delta_clk: 36947368 1680.26171875 36944460 36950272; peak_height: 138.82873535156 1.3884904384613 135.52876281738 142.65476989746; peak_width: 0.43189001083374 0.0027484453748912 0.42550948262215 0.43629974126816
noise_rss: 1.3171180398786e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.09710693359 0.0048647383227944 222.08221435547 222.11109924316; delta_clk: 36916728 1675.0126953125 36913828 36919624; peak_height: 140.05824279785 1.5540078878403 135.67610168457 143.47975158691; peak_width: 0.46580874919891 0.0029623145237565 0.45878690481186 0.47119003534317
noise_rss: 1.4550586456608e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.83462524414 0.0048683742061257 221.8208770752 221.84707641602; delta_clk: 36908352 1639.30859375 36905516 36911188; peak_height: 137.52989196777 1.3324331045151 134.31340026855 142.20710754395; peak_width: 0.49437972903252 0.0028646469581872 0.48723712563515 0.4987887442112
noise_rss: 1.4326254131447e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.86291503906 0.0049082296900451 221.85111999512 221.8752746582; delta_clk: 36898696 1633.9780273438 36895868 36901520; peak_height: 138.37173461914 0.94434309005737 135.42495727539 140.94757080078; peak_width: 0.51963144540787 0.0039033535867929 0.50994616746902 0.52528566122055
noise_rss: 1.4624568393629e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.86489868164 0.0049480306915939 221.8521270752 221.87924194336; delta_clk: 36903796 1619.5533447266 36900996 36906596; peak_height: 136.32902526855 1.1376816034317 133.27464294434 139.46348571777; peak_width: 0.54326599836349 0.0051448517479002 0.53064376115799 0.55070447921753
noise_rss: 1.4808330888627e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.59484863281 0.0045424634590745 221.58186340332 221.60746765137; delta_clk: 36902312 1618.2728271484 36899516 36905112; peak_height: 138.40162658691 1.2280935049057 135.08682250977 142.88499450684; peak_width: 0.57976466417313 0.0048402645625174 0.56692361831665 0.58598238229752
noise_rss: 1.8287870261702e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.58790588379 0.0044386703521013 221.57707214355 221.59971618652; delta_clk: 36904364 1596.1263427734 36901604 36907124; peak_height: 136.19448852539 0.6987931728363 134.05551147461 138.11318969727; peak_width: 0.6056107878685 0.0059364391490817 0.58971410989761 0.61256575584412
noise_rss: 1.824252649385e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.59555053711 0.0051499935798347 221.58117675781 221.60931396484; delta_clk: 36899760 1587.8790283203 36897012 36902504; peak_height: 134.45291137695 1.0446273088455 131.48359680176 137.61004638672; peak_width: 0.62792921066284 0.0074050021357834 0.6063796877861 0.63676941394806
noise_rss: 1.8127973817172e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.57124328613 0.0053415442816913 221.5570526123 221.58345031738; delta_clk: 36903044 1600.1240234375 36900276 36905812; peak_height: 131.99954223633 1.3863427639008 128.06517028809 135.28465270996; peak_width: 0.64753192663193 0.0097717680037022 0.62103027105331 0.65943086147308
noise_rss: 1.8337987057748e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.60810852051 0.0064660809002817 221.59199523926 221.62466430664; delta_clk: 36902804 1555.2429199219 36900116 36905496; peak_height: 129.19097900391 1.230131983757 125.55740356445 132.19342041016; peak_width: 0.66344839334488 0.01238021440804 0.63139170408249 0.67792230844498
end
chirp_length: 512
test: bandwidth
number: 1000
noise_rss: 1.2574551874422e-05
noise_rss: 1.2264305041754e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 10000000; tof: 225.76579284668 0.0060592135414481 225.74452209473 225.78453063965; delta_clk: 36939680 2664.2263183594 36935072 36944288; peak_height: 255.28544616699 7.5817933082581 238.98237609863 272.30923461914; peak_width: 0.15889962017536 0.00020706473151222 0.15824444591999 0.15946680307388
noise_rss: 1.0975586519635e-05
noise_rss: 1.0930242751783e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 12000000; tof: 225.08869934082 0.0050543420948088 225.07106018066 225.10388183594; delta_clk: 37038188 2436.0625 37033972 37042400; peak_height: 249.77180480957 7.3120956420898 236.2966003418 269.81680297852; peak_width: 0.18955965340137 0.0003085748758167 0.18866723775864 0.19051365554333
noise_rss: 1.1961216841883e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.3591003418 0.0043251202441752 224.34194946289 224.37409973145; delta_clk: 37014724 2288.8120117188 37010768 37018684; peak_height: 250.49880981445 9.8107004165649 236.73156738281 270.291015625; peak_width: 0.22136260569096 0.00045659299939871 0.22002398967743 0.22254151105881
noise_rss: 1.2288170182728e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.8690032959 0.003805547952652 223.85475158691 223.88012695312; delta_clk: 37000696 2155.7985839844 36996968 37004424; peak_height: 250.15870666504 9.9824838638306 235.53791809082 269.16961669922; peak_width: 0.25252237915993 0.00056493363808841 0.2509999871254 0.2538760304451
noise_rss: 1.3841791769664e-05
noise_rss: 1.320459159615e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 18000000; tof: 223.40852355957 0.0034902398474514 223.3968963623 223.41862487793; delta_clk: 36979288 2115.8239746094 36975628 36982948; peak_height: 255.98718261719 7.5435643196106 235.45027160645 267.80270385742; peak_width: 0.28363588452339 0.00061955593992025 0.2819756269455 0.28506878018379
noise_rss: 1.3416992260318e-05
noise_rss: 1.3056627722108e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 20000000; tof: 223.31657409668 0.0029004411771894 223.30702209473 5695.3188476562; delta_clk: 36966292 2050.5119628906 36962768 36975276; peak_height: 247.75743103027 3.6760149002075 237.78735351562 257.98693847656; peak_width: 0.3142217695713 0.0011511808261275 0.31134748458862 0.316740244627
noise_rss: 1.1128323421872e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.85375976562 0.0027924205642194 222.8433380127 222.86184692383; delta_clk: 36989992 2016.9884033203 36986504 36993480; peak_height: 256.60855102539 9.1194162368774 236.07902526855 288.75463867188; peak_width: 0.3461366891861 0.001247122650966 0.34287106990814 0.34846773743629
noise_rss: 1.1662902579701e-05
noise_rss: 1.1159348105139e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 24000000; tof: 222.56510925293 0.002599265659228 222.55743408203 222.57334899902; delta_clk: 36951644 1913.5640869141 36948336 36954956; peak_height: 246.9725189209 5.1183829307556 237.41012573242 268.8620300293; peak_width: 0.37823727726936 0.0015128715895116 0.37453800439835 0.38107442855835
noise_rss: 1.094217532227e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.35008239746 0.0039227032102644 222.33599853516 222.36489868164; delta_clk: 36942932 1946.8233642578 36939564 36946300; peak_height: 260.80111694336 17.862382888794 237.63572692871 288.03039550781; peak_width: 0.40721157193184 0.0018350119935349 0.40271407365799 0.4106410741806
noise_rss: 1.4288069905888e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 222.33940124512 0.0044939331710339 222.32601928711 222.35572814941; delta_clk: 36945628 1842.4997558594 36942440 36948816; peak_height: 273.78948974609 2.5344171524048 266.26965332031 281.01928710938; peak_width: 0.43625876307487 0.0027113065589219 0.42975124716759 0.4416286945343
noise_rss: 1.3161634342396e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.09394836426 0.0027353959158063 222.08657836914 222.1044921875; delta_clk: 36937344 1859.4930419922 36934128 36940560; peak_height: 263.93508911133 13.164915084839 248.43836975098 288.18762207031; peak_width: 0.46769395470619 0.0028869672678411 0.46042814850807 0.47419160604477
noise_rss: 1.5023117157398e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.86003112793 0.002889245050028 221.85006713867 221.86825561523; delta_clk: 36930668 1784.8310546875 36927584 36933756; peak_height: 270.02267456055 13.503218650818 245.5691986084 288.38931274414; peak_width: 0.49685594439507 0.0028082756325603 0.48910772800446 0.50172138214111
noise_rss: 1.4822649973212e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.87176513672 0.0029273652471602 221.86399841309 221.88291931152; delta_clk: 36928028 1773.8409423828 36924960 36931096; peak_height: 277.55725097656 3.3646748065948 269.53103637695 286.92007446289; peak_width: 0.52258723974228 0.0039408947341144 0.51216596364975 0.52887189388275
noise_rss: 1.4820263459114e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.86470031738 0.0036720726639032 221.853515625 221.87635803223; delta_clk: 36926940 1745.5659179688 36923924 36929960; peak_height: 266.84378051758 2.3346309661865 260.27001953125 272.8952331543; peak_width: 0.54576545953751 0.0051550380885601 0.53142297267914 0.55374413728714
noise_rss: 1.4698551240144e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.59468078613 0.0019388993969187 221.58847045898 221.59976196289; delta_clk: 36924068 1745.287109375 36921048 36927084; peak_height: 271.72802734375 11.495904922485 225.75260925293 289.91418457031; peak_width: 0.58175349235535 0.0045101004652679 0.56813263893127 0.58831995725632
noise_rss: 1.7855911210063e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.56840515137 0.0025991685688496 221.55955505371 221.5764465332; delta_clk: 36924216 1743.9241943359 36921200 36927232; peak_height: 271.16519165039 13.879243850708 225.56922912598 288.04046630859; peak_width: 0.60849803686142 0.0059495023451746 0.58950358629227 0.61660462617874
noise_rss: 1.7748518075678e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.6058807373 0.0025593116879463 221.59730529785 221.61366271973; delta_clk: 36914304 1710.2668457031 36911348 36917264; peak_height: 264.62496948242 2.6695878505707 256.39581298828 271.47640991211; peak_width: 0.62988412380219 0.0077796028926969 0.60802388191223 0.64148718118668
noise_rss: 1.7946598745766e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.6097869873 0.0022432326804847 221.60177612305 221.61694335938; delta_clk: 36917884 1709.4470214844 36914928 36920840; peak_height: 263.29281616211 2.5275611877441 255.95721435547 268.37493896484; peak_width: 0.65078389644623 0.010387395508587 0.62177568674088 0.6633597612381
noise_rss: 1.8357079170528e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.60559082031 0.0030141670722514 221.59518432617 221.61289978027; delta_clk: 36918436 1684.2886962891 36915520 36921348; peak_height: 258.71441650391 2.7437026500702 250.57884216309 264.86489868164; peak_width: 0.66636914014816 0.014050590805709 0.62391245365143 0.68302911520004
end
chirp_length: 768
test: bandwidth
number: 1000
noise_rss: 1.2846614481532e-05
noise_rss: 1.2419428458088e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 10000000; tof: 225.75756835938 0.0055942349135876 225.73941040039 225.77473449707; delta_clk: 36939932 2998.9135742188 36934744 36945116; peak_height: 376.68185424805 15.184947967529 355.7682800293 408.34307861328; peak_width: 0.15919657051563 0.00021075271070004 0.15864956378937 0.15966200828552
noise_rss: 1.0381343599875e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.08460998535 0.0043325442820787 225.06944274902 225.09883117676; delta_clk: 37083868 2774.037109375 37079072 37088668; peak_height: 384.17828369141 10.804775238037 354.64599609375 404.94387817383; peak_width: 0.18991340696812 0.00026972647174262 0.18912179768085 0.19057741761208
noise_rss: 1.2748767403536e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.35833740234 0.005523513071239 224.34338378906 224.37588500977; delta_clk: 37057648 2602.6333007812 37053148 37062152; peak_height: 380.19915771484 12.823944091797 346.12692260742 403.52575683594; peak_width: 0.22175841033459 0.00037253991467878 0.22070859372616 0.22282288968563
noise_rss: 1.244568011316e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.87501525879 0.0082730809226632 223.85194396973 223.91206359863; delta_clk: 37033448 2430.7490234375 37029244 37037652; peak_height: 374.84796142578 13.021105766296 348.17233276367 409.71649169922; peak_width: 0.2527871131897 0.00049367634346709 0.25118461251259 0.25384151935577
noise_rss: 1.0861033842957e-05
noise_rss: 1.0438619938213e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 18000000; tof: 223.41999816895 0.011658970266581 223.37870788574 223.43930053711; delta_clk: 37018516 2377.0390625 37014408 37022628; peak_height: 384.69091796875 13.844886779785 332.8762512207 436.5744934082; peak_width: 0.28388381004333 0.00069130404153839 0.28200972080231 0.28589698672295
noise_rss: 1.1479140994197e-05
noise_rss: 1.107343359763e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 20000000; tof: 223.33708190918 0.0028688597958535 223.32821655273 223.34544372559; delta_clk: 36993260 2292.3115234375 36989296 36997228; peak_height: 385.017578125 14.51651096344 355.81283569336 405.04296875; peak_width: 0.31360799074173 0.0011011575115845 0.31093311309814 0.31566497683525
noise_rss: 1.4106694834481e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.84609985352 0.0025290155317634 222.83735656738 222.85418701172; delta_clk: 36991204 2219.28125 36987368 36995044; peak_height: 388.52056884766 13.712408065796 358.18890380859 408.05764770508; peak_width: 0.34676551818848 0.0011134864762425 0.3439222574234 0.34881138801575
noise_rss: 1.4610249309044e-05
noise_rss: 1.4094762263994e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 24000000; tof: 222.55976867676 0.002268661512062 222.55172729492 222.56607055664; delta_clk: 36981800 2163.2297363281 36978056 36985540; peak_height: 382.14584350586 13.457365989685 358.3857421875 408.34753417969; peak_width: 0.37867444753647 0.0013774129329249 0.37520238757133 0.3811791241169
noise_rss: 1.0982746061927e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.3539276123 0.0021177534945309 222.34741210938 222.36068725586; delta_clk: 36973664 2086.7524414062 36970056 36977272; peak_height: 380.24099731445 7.3181324005127 352.67022705078 401.04498291016; peak_width: 0.40735274553299 0.0016848008381203 0.40303328633308 0.4098787009716
noise_rss: 1.4526721315633e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 28000000; tof: 222.34906005859 0.0020016292110085 222.34074401855 222.35604858398; delta_clk: 36964500 2014.8431396484 36961012 36967984; peak_height: 377.24380493164 3.6911284923553 368.26412963867 432.09555053711; peak_width: 0.4354612827301 0.0025174429174513 0.4295380115509 0.43907511234283
noise_rss: 1.3066173778498e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.09918212891 0.0025345720350742 222.09251403809 222.1085357666; delta_clk: 36977016 1984.5007324219 36973584 36980452; peak_height: 418.35040283203 4.1431584358215 406.12023925781 430.14422607422; peak_width: 0.46803763508797 0.0027403749991208 0.46156579256058 0.47198379039764
noise_rss: 1.4572065083485e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.8335723877 0.0020473811309785 221.82664489746 221.84098815918; delta_clk: 36946872 1951.2305908203 36943500 36950248; peak_height: 386.228515625 3.0272610187531 378.91290283203 394.78021240234; peak_width: 0.49672937393188 0.0028387636411935 0.48949760198593 0.50047570466995
noise_rss: 1.4782079233555e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.86515808105 0.0019634277559817 221.85876464844 221.87097167969; delta_clk: 36947716 1930.6546630859 36944380 36951056; peak_height: 415.80654907227 3.819774389267 405.02355957031 425.09448242188; peak_width: 0.52267330884933 0.003869041102007 0.51321941614151 0.52741891145706
noise_rss: 1.443603377993e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.86735534668 0.0024412383791059 221.8603515625 221.87370300293; delta_clk: 36941392 1884.4034423828 36938132 36944652; peak_height: 406.57666015625 4.6333298683167 393.96719360352 421.96841430664; peak_width: 0.54608708620071 0.0050396206788719 0.53337520360947 0.55267828702927
noise_rss: 1.4459898920904e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.5700378418 0.0019110897555947 221.56468200684 221.57557678223; delta_clk: 36940564 1888.4890136719 36937296 36943828; peak_height: 415.12838745117 3.9135136604309 403.35638427734 424.31652832031; peak_width: 0.58255088329315 0.0045771026052535 0.57027274370193 0.58758687973022
noise_rss: 1.8199569240096e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.56254577637 0.00153552449774 221.55731201172 221.56692504883; delta_clk: 36934484 1847.6103515625 36931288 36937676; peak_height: 416.47244262695 3.0503115653992 405.88528442383 424.21600341797; peak_width: 0.60771059989929 0.0057434616610408 0.59185272455215 0.61395615339279
noise_rss: 1.8426288079354e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.59939575195 0.0020551201887429 221.59332275391 221.6057434082; delta_clk: 36928816 1831.0335693359 36925648 36931984; peak_height: 397.24139404297 3.1870889663696 388.49319458008 407.0505065918; peak_width: 0.62929034233093 0.0073649887926877 0.60849452018738 0.6371334195137
noise_rss: 1.8464472304913e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.60670471191 0.0024410001933575 221.60018920898 221.61392211914; delta_clk: 36933528 1829.4357910156 36930364 36936692; peak_height: 392.9460144043 3.6160697937012 382.36068725586 400.49810791016; peak_width: 0.64713108539581 0.010416015982628 0.62192535400391 0.65803164243698
noise_rss: 1.8190023183706e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.61380004883 0.0026465149130672 221.60749816895 221.6212310791; delta_clk: 36926784 1798.7689208984 36923676 36929896; peak_height: 384.85711669922 3.7261385917664 374.01315307617 392.89974975586; peak_width: 0.66357308626175 0.012253937311471 0.63142657279968 0.67697072029114
end
chirp_length: 1024
test: bandwidth
number: 1000
noise_rss: 1.0927856237686e-05
noise_rss: 1.0555559128989e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.75894165039 0.0049946187064052 225.74365234375 225.77374267578; delta_clk: 36955172 3438.400390625 36949228 36961120; peak_height: 508.5973815918 10.064775466919 484.03051757812 547.74304199219; peak_width: 0.15912194550037 0.00017068874149118 0.15866662561893 0.15954680740833
noise_rss: 1.0364638001192e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.06887817383 0.005674397572875 225.04945373535 225.08843994141; delta_clk: 37142024 3169.3161621094 37136540 37147504; peak_height: 501.36645507812 19.232191085815 469.09423828125 544.71118164062; peak_width: 0.19008132815361 0.00024657824542373 0.1892751455307 0.19064912199974
noise_rss: 1.3257094906294e-05
noise_rss: 1.2610349585884e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 14000000; tof: 224.39039611816 0.0042290203273296 224.37741088867 224.40235900879; delta_clk: 37096724 2906.8706054688 37091696 37101748; peak_height: 503.5283203125 14.929961204529 476.69387817383 542.81854248047; peak_width: 0.22169230878353 0.00031556782778352 0.22082249820232 0.22243604063988
noise_rss: 1.2417041943991e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.89323425293 0.0041325064375997 223.87553405762 223.90284729004; delta_clk: 37066136 2758.5500488281 37061364 37070908; peak_height: 514.92358398438 20.45595741272 475.09741210938 576.44744873047; peak_width: 0.25280305743217 0.0004018715408165 0.2517167031765 0.25361683964729
noise_rss: 1.2290556696826e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.41792297363 0.003015527734533 223.40791320801 223.42654418945; delta_clk: 37044444 2558.66796875 37040016 37048868; peak_height: 494.77545166016 16.22342300415 470.26095581055 535.93676757812; peak_width: 0.28379642963409 0.00050152058247477 0.28249543905258 0.28487089276314
noise_rss: 1.2405109373503e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.31085205078 0.0034728497266769 223.30023193359 223.32093811035; delta_clk: 37032596 2530.3083496094 37028216 37036968; peak_height: 522.93597412109 20.475685119629 471.15106201172 575.41668701172; peak_width: 0.31450918316841 0.0010420774342492 0.31211614608765 0.31650790572166
noise_rss: 1.4137719517748e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.85104370117 0.0031053703278303 222.84066772461 222.86006164551; delta_clk: 37015868 2451.0913085938 37011628 37020108; peak_height: 513.58776855469 12.972604751587 472.87307739258 536.15307617188; peak_width: 0.34694090485573 0.0011216548737139 0.34418857097626 0.34907618165016
noise_rss: 1.1703473319358e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.56579589844 0.002700935350731 222.5569152832 222.57363891602; delta_clk: 37003224 2375.6281738281 36999116 37007332; peak_height: 553.23382568359 5.0648093223572 536.35223388672 571.54888916016; peak_width: 0.37901026010513 0.0014013794716448 0.37568953633308 0.3812902867794
noise_rss: 1.1433797226346e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.35000610352 0.0028561970684677 222.34117126465 222.35995483398; delta_clk: 36994080 2284.2192382812 36990128 36998032; peak_height: 494.03063964844 16.393140792847 464.10397338867 575.80456542969; peak_width: 0.4080656170845 0.0016986635746434 0.40403115749359 0.41095745563507
noise_rss: 1.4657980500488e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 28000000; tof: 222.34294128418 0.0028220813255757 222.33534240723 222.35209655762; delta_clk: 36991900 2209.6118164062 36988076 36995720; peak_height: 503.68511962891 9.9490184783936 461.31137084961 576.39056396484; peak_width: 0.43644833564758 0.0024144661147147 0.43062347173691 0.44056177139282
noise_rss: 1.3304825188243e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.09114074707 0.002789236837998 222.0830078125 222.09931945801; delta_clk: 36998892 2178.7607421875 36995124 37002660; peak_height: 508.68017578125 18.075119018555 484.33850097656 576.02209472656; peak_width: 0.46887940168381 0.0027018776163459 0.46205553412437 0.47372868657112
noise_rss: 1.4863220712868e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.85510253906 0.0020754274446517 221.84918212891 221.86140441895; delta_clk: 36971316 2133.7817382812 36967628 36975008; peak_height: 497.85098266602 19.861799240112 457.7958984375 576.35015869141; peak_width: 0.49785456061363 0.0026509459130466 0.49053093791008 0.50175869464874
noise_rss: 1.4249885680329e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.86842346191 0.0019437470473349 221.8628692627 221.87593078613; delta_clk: 36965916 2105.9182128906 36962276 36969560; peak_height: 551.22546386719 5.2681059837341 535.04608154297 563.07824707031; peak_width: 0.52356463670731 0.0036750661674887 0.51381427049637 0.52869355678558
noise_rss: 1.4524334801536e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.86431884766 0.0027330801822245 221.85653686523 221.87083435059; delta_clk: 36965636 2048.2751464844 36962092 36969176; peak_height: 549.16693115234 16.884899139404 495.82098388672 569.16094970703; peak_width: 0.54742813110352 0.0049841701984406 0.53406286239624 0.55413436889648
noise_rss: 1.4667526556877e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.59298706055 0.0028197364881635 221.58682250977 221.60046386719; delta_clk: 36957840 2054.736328125 36954284 36961392; peak_height: 554.15600585938 3.8250830173492 541.40777587891 568.95294189453; peak_width: 0.58435028791428 0.0042924308218062 0.57186686992645 0.58979266881943
noise_rss: 1.8450153220329e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.58627319336 0.0031637491192669 221.57835388184 221.5951385498; delta_clk: 36957492 2027.5130615234 36953984 36960996; peak_height: 550.513671875 3.5540294647217 539.82476806641 559.61834716797; peak_width: 0.61003112792969 0.0055523654446006 0.59502345323563 0.61664062738419
noise_rss: 1.8361852198723e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.56532287598 0.0032307095825672 221.5576171875 221.57514953613; delta_clk: 36970012 1984.4505615234 36966580 36973448; peak_height: 536.90142822266 4.4822449684143 522.18139648438 546.95416259766; peak_width: 0.63127481937408 0.007331810425967 0.6105979681015 0.63977897167206
noise_rss: 1.8201955754193e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.60107421875 0.0052717118524015 221.59172058105 221.61050415039; delta_clk: 36948836 2047.4865722656 36945296 36952380; peak_height: 535.15270996094 6.2819933891296 514.89758300781 548.08319091797; peak_width: 0.65023863315582 0.0097756609320641 0.62487989664078 0.66175055503845
noise_rss: 1.8562319382909e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.60841369629 0.005796835757792 221.60014343262 221.62307739258; delta_clk: 36944684 1929.0234375 36941344 36948020; peak_height: 518.23748779297 5.6652598381042 499.22485351562 531.0224609375; peak_width: 0.66598069667816 0.013230828568339 0.62235891819 0.68040812015533
end
chirp_length: 1280
test: bandwidth
number: 1000
noise_rss: 1.1054341484851e-05
noise_rss: 1.0734547686297e-05
my_gain: 34;gain_other 35
state mismatch: o_state4 me 3
value: 10000000; tof: 225.77235412598 0.0045328512787819 225.75894165039 225.78587341309; delta_clk: 36983536 3879.6528320312 36976828 36990248; peak_height: 634.19891357422 21.995040893555 595.56652832031 677.99047851562; peak_width: 0.15913383662701 0.00014980130072217 0.15870885550976 0.15950429439545
noise_rss: 1.0285883035976e-05
my_gain: 35;gain_other 34
state mismatch: o_state4 me 3
value: 12000000; tof: 225.0652923584 0.0037131076678634 225.05361938477 225.07659912109; delta_clk: 37216640 3515.3383789062 37210560 37222720; peak_height: 618.11547851562 20.843181610107 589.90209960938 672.74768066406; peak_width: 0.19014343619347 0.00022442753834184 0.18952435255051 0.19071269035339
noise_rss: 1.2042358321196e-05
my_gain: 35;gain_other 34
state mismatch: o_state4 me 3
value: 14000000; tof: 224.33546447754 0.0038924047257751 224.32397460938 224.34980773926; delta_clk: 37139716 3235.4401855469 37134120 37145312; peak_height: 621.24444580078 21.293857574463 587.50573730469 677.33734130859; peak_width: 0.22185516357422 0.00030149903614074 0.2210174202919 0.22249473631382
noise_rss: 1.2388403774821e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.89422607422 0.0034779773559421 223.87554931641 223.90400695801; delta_clk: 37104428 3030.6196289062 37099188 37109668; peak_height: 632.91589355469 17.12423324585 583.94519042969 671.66180419922; peak_width: 0.25281548500061 0.00037659629015252 0.2517885863781 0.25377109646797
noise_rss: 1.3197432053857e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.42239379883 0.0023784930817783 223.41511535645 223.43092346191; delta_clk: 37081220 2870.6862792969 37076256 37086184; peak_height: 626.89831542969 24.074880599976 593.64630126953 721.56475830078; peak_width: 0.28407493233681 0.00047898225602694 0.28273040056229 0.28494358062744
noise_rss: 1.2798884199583e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.32929992676 0.0021823470015079 223.32301330566 223.33670043945; delta_clk: 37060084 2756.9899902344 37055316 37064852; peak_height: 628.80035400391 21.17809677124 588.28106689453 667.65435791016; peak_width: 0.31452682614326 0.0010082899825647 0.31216955184937 0.31629568338394
noise_rss: 1.3763036804448e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.85028076172 0.0021569211967289 222.84338378906 222.8568572998; delta_clk: 37041796 2642.0708007812 37037228 37046368; peak_height: 639.73107910156 29.946069717407 591.87292480469 719.46856689453; peak_width: 0.34672009944916 0.0010485351085663 0.34428432583809 0.34851041436195
noise_rss: 1.1507779163367e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.57460021973 0.0020353368017823 222.56845092773 222.58068847656; delta_clk: 37030004 2565.2961425781 37025568 37034440; peak_height: 648.22552490234 12.787284851074 592.24822998047 668.92419433594; peak_width: 0.37843269109726 0.001339127891697 0.37513855099678 0.38081386685371
noise_rss: 1.1748817087209e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.35879516602 0.0018253067974001 222.35321044922 222.36479187012; delta_clk: 37017624 2527.3081054688 37013252 37021992; peak_height: 637.94372558594 21.734020233154 607.40228271484 722.25775146484; peak_width: 0.40719056129456 0.0015885918401182 0.40342828631401 0.4106522500515
noise_rss: 1.1433797226346e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 222.35971069336 0.0020154123194516 222.35299682617 222.36543273926; delta_clk: 37011700 2383.419921875 37007576 37015820; peak_height: 626.037109375 20.154420852661 572.58941650391 652.32971191406; peak_width: 0.43421572446823 0.0023967321030796 0.42735669016838 0.43934869766235
noise_rss: 1.3385967577051e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.10279846191 0.0014742161147296 222.09808349609 222.10777282715; delta_clk: 36999004 2331.0668945312 36994972 37003036; peak_height: 699.44311523438 6.7117977142334 665.55541992188 716.03845214844; peak_width: 0.46802291274071 0.0024423389695585 0.46185895800591 0.47237691283226
noise_rss: 1.4705710782437e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 32000000; tof: 221.86367797852 0.0021851642522961 221.85739135742 221.87194824219; delta_clk: 36994680 2276.8347167969 36990740 36998616; peak_height: 631.90148925781 15.065107345581 611.25598144531 721.73876953125; peak_width: 0.49687668681145 0.0023909145966172 0.49031001329422 0.50200408697128
noise_rss: 1.4490923604171e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.87699890137 0.0023434853646904 221.8695526123 221.88369750977; delta_clk: 37003820 2244.5544433594 36999940 37007704; peak_height: 686.29534912109 27.733762741089 617.05285644531 718.91949462891; peak_width: 0.52194941043854 0.003543826751411 0.51314043998718 0.52612483501434
noise_rss: 1.5037436241983e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.86981201172 0.0024073598906398 221.86480712891 221.87725830078; delta_clk: 36985412 2206.8999023438 36981596 36989228; peak_height: 667.00085449219 4.1251831054688 654.27783203125 677.74871826172; peak_width: 0.54590141773224 0.004467171151191 0.53401046991348 0.55078661441803
noise_rss: 1.4710483810632e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.59773254395 0.0025069213006645 221.5909576416 221.60395812988; delta_clk: 36981012 2206.9016113281 36977196 36984828; peak_height: 657.58813476562 33.682445526123 568.51434326172 722.01586914062; peak_width: 0.5827122926712 0.0041366475634277 0.57063609361649 0.58719062805176
noise_rss: 1.8459699276718e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.57389831543 0.0032124391291291 221.56727600098 221.58102416992; delta_clk: 36976240 2155.291015625 36972512 36979968; peak_height: 691.72235107422 5.0349655151367 677.35546875 702.72058105469; peak_width: 0.60839968919754 0.0051287831738591 0.59382796287537 0.61380022764206
noise_rss: 1.8528908185544e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 42000000; tof: 221.59899902344 0.0040418948046863 221.59178161621 2237.5964355469; delta_clk: 36961044 2134.3674316406 36957356 36966740; peak_height: 672.61083984375 6.4954204559326 654.90051269531 688.63452148438; peak_width: 0.62955832481384 0.0069053396582603 0.6102876663208 0.6368602514267
noise_rss: 1.826161860663e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.6180267334 0.0051502506248653 221.60794067383 221.62657165527; delta_clk: 36978356 2122.6762695312 36974688 36982028; peak_height: 667.88201904297 7.6760754585266 645.10076904297 685.12261962891; peak_width: 0.64772927761078 0.0094199730083346 0.62357848882675 0.65777498483658
noise_rss: 1.8345146600041e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.58306884766 0.0069072293117642 221.56883239746 221.59629821777; delta_clk: 36962864 2063.9030761719 36959296 36966436; peak_height: 645.64868164062 7.6027426719666 622.68359375 660.90008544922; peak_width: 0.66275399923325 0.012794651091099 0.62360960245132 0.68053460121155
end
end


==> data/dev2_antenna/4ghz2/ch_ll_1024_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.89025878906 0.0044524068944156 225.87661743164 225.90342712402 1102.21673 0.02172522798 1102.150168 1102.280985 48177180 638.11901855469 48176076 48178284 534.09332275391 14.774691581726 500.79885864258 567.83605957031 0.15894889831543 0.00024218119506259 0.15835902094841 0.15954200923443
12000000 225.21751403809 0.0034883811604232 225.20671081543 225.2296295166 1098.934117 0.01702132752 1098.881403 1098.993233 37166508 580.03778076172 37165508 37167512 532.50183105469 18.552392959595 443.05014038086 560.16412353516 0.18946839869022 0.00036620840546675 0.18857607245445 0.19024747610092
14000000 224.48822021484 0.0032002434600145 224.47821044922 224.49887084961 1095.375575 0.01561537847 1095.326733 1095.427544 37109864 543.50555419922 37108924 37110804 524.31213378906 20.208166122437 444.79257202148 559.91192626953 0.2209103256464 0.00046716825454496 0.21966443955898 0.22188743948936
16000000 224.01234436035 0.0028056020382792 224.00379943848 224.02102661133 1093.05357 0.01368975148 1093.011876 1093.095934 37086060 511.16128540039 37085176 37086944 519.64166259766 15.361830711365 440.49844360352 553.43548583984 0.25160250067711 0.00054299837211147 0.2501335144043 0.25266602635384
18000000 223.55194091797 0.0025874304119498 223.54414367676 223.55906677246 1090.807061 0.01262519732 1090.769015 1090.841832 37074016 483.91131591797 37073180 37074856 523.72283935547 14.922594070435 482.79922485352 546.97503662109 0.28181129693985 0.00065652158809826 0.28015214204788 0.28305727243423
20000000 223.43490600586 0.0024312911555171 223.42810058594 223.44128417969 1090.235997 0.01186332604 1090.202791 1090.267119 37046864 469.14624023438 37046052 37047672 515.40612792969 9.1573009490967 484.50619506836 539.23516845703 0.31272330880165 0.0011649639345706 0.31002542376518 0.31466162204742
22000000 222.96546936035 0.0024178095627576 222.95816040039 222.97375488281 1087.945412 0.01179754349 1087.909748 1087.985841 37033460 450.86819458008 37032680 37034240 519.61981201172 19.344469070435 456.75024414062 544.83447265625 0.34456521272659 0.001229305868037 0.34169116616249 0.34677320718765
24000000 222.68281555176 0.0020504253916442 222.67500305176 222.6891784668 1086.566221 0.01000491647 1086.528101 1086.597269 128535616 449.47506713867 128534840 128536392 521.00573730469 19.976829528809 434.85247802734 549.62951660156 0.37516561150551 0.0014737824676558 0.37171584367752 0.37751373648643
26000000 222.46578979492 0.0021698852069676 222.45883178711 222.47331237793 1085.507258 0.01058781282 1085.473307 1085.543964 36970304 442.71618652344 36969540 36971072 496.1044921875 21.076932907104 427.05139160156 531.06066894531 0.40338942408562 0.001641592476517 0.39939600229263 0.40590459108353
28000000 222.4659576416 0.002138290554285 222.46005249023 222.47354125977 1085.508077 0.01043364878 1085.479263 1085.545081 36952404 417.85198974609 36951680 36953128 516.44580078125 10.641548156738 469.11614990234 531.98913574219 0.42944902181625 0.0023943544365466 0.42340710759163 0.43295991420746
30000000 222.20681762695 0.0017740223556757 222.2003326416 222.21182250977 1084.24362 0.008656225953 1084.211977 1084.268041 36928288 422.40032958984 36927556 36929016 516.92004394531 4.7836103439331 503.49633789062 531.57049560547 0.46206519007683 0.0024588180240244 0.4556730389595 0.46520736813545
32000000 221.96855163574 0.0017897400539368 221.96356201172 221.97412109375 1083.081017 0.008732919433 1083.056671 1083.108193 36951176 412.27667236328 36950464 36951888 499.24182128906 5.8931984901428 487.31719970703 511.01876831055 0.49037244915962 0.0023764483630657 0.48413875699043 0.492870002985
34000000 221.9467010498 0.002268017269671 221.93974304199 221.95347595215 1082.974399 0.0110666418 1082.940448 1083.007456 92266552 451.92541503906 92265776 92267336 496.66540527344 7.9824962615967 476.09558105469 517.4658203125 0.51987266540527 0.0040223803371191 0.50982147455215 0.52561753988266
36000000 221.95175170898 0.0030960310250521 221.94297790527 221.96087646484 1082.999043 0.01510688071 1082.956232 1083.043567 37026996 437.74145507812 37026236 37027752 543.75439453125 20.41265296936 449.49243164062 574.19342041016 0.54374289512634 0.0055689685977995 0.52924340963364 0.55085527896881
38000000 221.67910766602 0.0024826438166201 221.67289733887 221.68421936035 1081.668694 0.01211389798 1081.638391 1081.693636 37018096 431.93273925781 37017348 37018844 499.73321533203 8.1054735183716 457.39916992188 517.68695068359 0.58068579435349 0.0054749888367951 0.56633239984512 0.5869961977005
40000000 221.67309570312 0.0032348956447095 221.66464233398 221.67977905273 1081.639359 0.01578446153 1081.598112 1081.67197 37014196 425.65380859375 37013456 37014928 489.44253540039 6.9698338508606 471.80200195312 510.6594543457 0.60586059093475 0.006858354434371 0.58734184503555 0.61311036348343
42000000 221.65348815918 0.004571367520839 221.64033508301 221.66421508789 1081.543686 0.02230568857 1081.479506 1081.596027 37018124 427.75280761719 37017384 37018864 515.80108642578 25.57914352417 455.90060424805 547.40521240234 0.62666463851929 0.0087894424796104 0.60312795639038 0.63820779323578
44000000 221.65910339355 0.0051975259557366 221.6467590332 221.6692199707 1081.571085 0.02536098766 1081.510851 1081.620448 37011328 423.55053710938 37010596 37012064 488.08563232422 25.830677032471 455.90942382812 542.16680908203 0.6454775929451 0.010776012204587 0.61640334129333 0.6581706404686
46000000 221.6964263916 0.0050501013174653 221.68614196777 221.70387268066 1081.7532 0.02464163879 1081.703018 1081.789534 36975292 416.59017944336 36974572 36976012 514.7255859375 7.9120359420776 492.73596191406 534.32427978516 0.66201734542847 0.013047679327428 0.62618100643158 0.67617332935333


==> data/dev2_antenna/4ghz2/ch_ll_1280_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.84495544434 0.0039888401515782 225.83270263672 225.8617401123 1101.995676 0.0194632844 1101.935889 1102.077575 570816960 707.16442871094 570815744 570818176 667.89642333984 24.142992019653 624.72973632812 711.02569580078 0.1589583158493 0.00024591063265689 0.1582448631525 0.15952989459038
12000000 225.21954345703 0.0033889911137521 225.20700073242 225.23011779785 1098.944019 0.01653636029 1098.882818 1098.995616 37235720 657.93273925781 37234584 37236860 665.55004882812 22.163194656372 552.85540771484 703.61773681641 0.1895667463541 0.00034100393531844 0.1886795759201 0.19031384587288
14000000 224.49185180664 0.0029720859602094 224.48207092285 224.5033416748 1095.393295 0.01450209888 1095.34557 1095.449359 37217304 591.53100585938 37216280 37218328 654.41815185547 20.234687805176 550.69500732422 699.86834716797 0.22089137136936 0.00043052571709268 0.21967521309853 0.2218211889267
16000000 224.01715087891 0.0025010935496539 224.00863647461 224.02473449707 1093.077023 0.01220392225 1093.035478 1093.114027 37089080 573.74761962891 37088084 37090068 653.33422851562 20.753519058228 569.64520263672 689.37066650391 0.25178456306458 0.00052473589312285 0.25058963894844 0.25291439890862
18000000 223.55702209473 0.0022843200713396 223.55046081543 223.56451416016 1090.831855 0.01114619025 1090.799839 1090.868412 37064064 544.13409423828 37063124 37065004 656.62048339844 19.997964859009 547.16143798828 689.03051757812 0.28221529722214 0.00064707978162915 0.28053799271584 0.28348141908646
20000000 223.45222473145 0.0021375375799835 223.44543457031 223.45906066895 1090.320503 0.01042997469 1090.287371 1090.353858 37041344 524.42730712891 37040436 37042248 653.75616455078 24.219343185425 548.20635986328 690.25561523438 0.31230434775352 0.0012001100694761 0.30953088402748 0.31453529000282
22000000 222.96824645996 0.0019738983828574 222.96128845215 222.97499084473 1087.958963 0.009631507943 1087.925011 1087.991871 37028948 502.23590087891 37028080 37029816 641.38031005859 18.32753944397 569.99157714844 666.56311035156 0.3445608317852 0.0012004071613774 0.34172865748405 0.3463938832283
24000000 222.68499755859 0.0018443191656843 222.67887878418 222.69125366211 1086.576868 0.008999234636 1086.547012 1086.607394 37020388 472.47323608398 37019572 37021208 624.50701904297 29.496267318726 545.42620849609 688.58673095703 0.37573221325874 0.0014799700584263 0.37219688296318 0.37805661559105
26000000 222.4683380127 0.0019113708985969 222.4615020752 222.47554016113 1085.519692 0.009326409177 1085.486337 1085.554834 37002676 475.08166503906 37001852 37003496 624.27679443359 24.039873123169 569.88275146484 658.29571533203 0.40383863449097 0.0016696797683835 0.3995523750782 0.40623477101326
28000000 222.47007751465 0.0019967528060079 222.46340942383 222.47694396973 1085.52818 0.009743024605 1085.495643 1085.561684 36989580 457.79278564453 36988788 36990368 646.09722900391 16.445081710815 590.14971923828 668.05316162109 0.42951565980911 0.0023332440759987 0.42372998595238 0.43274420499802
30000000 222.2113494873 0.0017254401464015 222.2057800293 222.2169342041 1084.265733 0.008419172243 1084.238558 1084.292984 36974116 447.71783447266 36973340 36974888 654.51928710938 7.2721385955811 636.31945800781 674.41040039062 0.46242931485176 0.0023825755342841 0.45626387000084 0.46552178263664
32000000 221.94541931152 0.0015897734556347 221.94067382812 221.94979858398 1082.968144 0.007757195507 1082.944989 1082.989513 36976628 435.76470947266 36975876 36977384 644.90063476562 6.5804042816162 628.17944335938 658.23126220703 0.49025762081146 0.0023376441095024 0.48377498984337 0.492884516716
34000000 221.94633483887 0.0017778787296265 221.94183349609 221.95181274414 1082.972612 0.008675042877 1082.950648 1082.999341 36978496 474.25128173828 36977676 36979316 605.80053710938 7.0359268188477 590.06610107422 627.85235595703 0.52064949274063 0.0041476329788566 0.5104278922081 0.52593630552292
36000000 221.92210388184 0.0018160190666094 221.91638183594 221.9275970459 1082.854378 0.008861146155 1082.826458 1082.881182 37013036 466.84533691406 37012228 37013844 605.56225585938 7.7165169715881 582.14514160156 625.30871582031 0.54395139217377 0.0056055681779981 0.530169069767 0.55099153518677
38000000 221.67909240723 0.0029731260146946 221.67109680176 221.68589782715 1081.66862 0.01450717376 1081.629606 1081.701826 37007772 462.88064575195 37006972 37008572 656.03289794922 32.197025299072 567.2919921875 724.06683349609 0.58055019378662 0.0055185533128679 0.56642854213715 0.58709931373596
40000000 221.67320251465 0.0033411032054573 221.66537475586 221.6798248291 1081.63988 0.01630269437 1081.601685 1081.672194 37009596 455.96398925781 37008804 37010380 611.29949951172 7.8245596885681 589.99859619141 631.46496582031 0.60628288984299 0.0068960101343691 0.58831524848938 0.61415708065033
42000000 221.68028259277 0.0037726163864136 221.67102050781 221.68643188477 1081.674427 0.01840823469 1081.629233 1081.704432 37003660 440.0569152832 37002900 37004420 598.54547119141 7.7104496955872 573.93951416016 616.14367675781 0.62765109539032 0.0089297974482179 0.60401964187622 0.63707900047302
44000000 221.65939331055 0.0050457781180739 221.64881896973 221.66778564453 1081.572499 0.02462054402 1081.520903 1081.613449 36998040 437.78723144531 36997284 36998796 637.47576904297 27.612813949585 570.19598388672 673.72253417969 0.64649242162704 0.010880150832236 0.61724877357483 0.657754778862
46000000 221.69604492188 0.0051240460015833 221.68569946289 221.70346069336 1081.751338 0.02500244703 1081.700858 1081.787523 36991148 424.82443237305 36990412 36991880 636.64385986328 10.058285713196 606.17926025391 660.53833007812 0.66198062896729 0.013189725577831 0.62670993804932 0.67600959539413


==> data/dev2_antenna/4ghz2/ch_ll_256_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.90119934082 0.0096965674310923 225.87544250488 225.92697143555 1102.270114 0.04731376602 1102.144435 1102.395867 97116752 415.31155395508 97116032 97117464 132.21263122559 4.5087141990662 111.21390533447 141.04704284668 0.15725463628769 0.00042373355245218 0.15614584088326 0.1583202034235
12000000 225.21893310547 0.0078885601833463 225.19602966309 1057.2161865234 1098.941041 0.03849171301 1098.829285 5158.617174 37021504 393.88497924805 37020824 37022280 131.70643615723 4.1731038093567 121.29294586182 139.73307800293 0.1875851303339 0.00056973396567628 0.18619318306446 0.18894621729851
14000000 224.48828125 0.0067040482535958 224.4649810791 224.50929260254 1095.375873 0.03271196459 1095.262181 1095.478396 37021036 375.15087890625 37020388 37021684 130.86184692383 4.0796976089478 121.03066253662 139.18898010254 0.21871662139893 0.0006696559721604 0.21673277020454 0.22023409605026
16000000 224.01234436035 0.0059361006133258 223.99658203125 224.02909851074 1093.05357 0.02896481435 1092.976659 1093.135321 36999496 375.63003540039 36998848 37000148 130.46626281738 4.3708453178406 119.95225524902 137.78616333008 0.24943186342716 0.00082521553849801 0.24725499749184 0.25116980075836
18000000 223.55171203613 0.0060619465075433 223.53221130371 223.56878662109 1090.805945 0.02957887115 1090.710792 1090.889259 36986200 350.24334716797 36985596 36986808 127.45933532715 4.5762295722961 107.68299102783 136.32922363281 0.27972549200058 0.00084081327077001 0.2776198387146 0.28146016597748
20000000 223.43193054199 0.005132915917784 223.4183807373 223.44569396973 1090.221479 0.02504572721 1090.155363 1090.288636 36977284 340.23461914062 36976696 36977872 128.1704864502 4.7161321640015 114.07518005371 136.88096618652 0.31000763177872 0.0013536668848246 0.30679100751877 0.3125487267971
22000000 222.97074890137 0.0047361515462399 222.95664978027 222.98530578613 1087.971173 0.02310974143 1087.902377 1088.042202 36979228 331.51989746094 36978656 36979800 129.60748291016 2.7305047512054 119.76405334473 136.44262695312 0.34067398309708 0.0014370841672644 0.33702144026756 0.34308150410652
24000000 222.68283081055 0.0045766597613692 222.67066955566 222.69519042969 1086.566296 0.02233151171 1086.506956 1086.626604 36970268 319.88088989258 36969716 36970820 129.05685424805 3.847366809845 114.40137481689 135.95472717285 0.37202730774879 0.0016669590258971 0.36755168437958 0.37498280405998
26000000 222.46813964844 0.0038201790302992 222.45518493652 5422.4702148438 1085.518724 0.0186403135 1085.455512 26458.58845 36966924 325.39892578125 36966364 36972072 127.77313232422 4.059184551239 117.57593536377 134.0721282959 0.39986193180084 0.0017484821146354 0.39545983076096 0.40280309319496
28000000 222.46559143066 0.0039581875316799 222.4527130127 222.47647094727 1085.50629 0.01931371695 1085.443451 1085.559376 36981196 313.12448120117 36980652 36981736 126.97728729248 1.5244647264481 122.90235900879 130.80101013184 0.42611476778984 0.002389504108578 0.42010816931725 0.43027654290199
30000000 222.20468139648 0.0034124993253499 222.19500732422 222.21360778809 1084.233197 0.01665106707 1084.185993 1084.276753 228345888 324.21981811523 228345328 228346448 126.02796173096 1.0763671398163 123.23867034912 129.20880126953 0.4594829082489 0.0025860115420073 0.45238950848579 0.46355792880058
32000000 221.96871948242 0.0034405814949423 221.95668029785 221.97940063477 1083.081836 0.01678809218 1083.023092 1083.133954 36890852 324.86846923828 36890288 36891412 123.29830169678 0.73486334085464 121.53855133057 125.89537811279 0.48725557327271 0.0023529573809355 0.48082846403122 0.49016571044922
34000000 221.9775390625 0.0036486855242401 221.9677734375 221.98837280273 1083.124871 0.01780352216 1083.07722 1083.177733 36880408 321.19006347656 36879852 36880964 121.6376953125 1.262669801712 118.89716339111 124.53582763672 0.51144099235535 0.00309406244196 0.50295114517212 0.51533901691437
36000000 221.94647216797 0.0041396939195693 221.93615722656 221.95790100098 1082.973282 0.02019936549 1082.922951 1083.029048 36935540 294.26965332031 36935032 36936048 121.03499603271 0.91114223003387 118.17932891846 123.30899810791 0.53337150812149 0.0040852474048734 0.52183264493942 0.53762274980545
38000000 221.70372009277 0.0030816737562418 221.69497680664 221.71202087402 1081.788789 0.01503682536 1081.746127 1081.829292 36880400 293.99966430664 36879892 36880908 123.16498565674 0.84765309095383 120.64269256592 125.60634613037 0.56856000423431 0.0037330854684114 0.5570650100708 0.57273399829865
40000000 221.69583129883 0.0028355843387544 221.68663024902 221.70401000977 1081.750296 0.01383604816 1081.7054 1081.790204 36880384 291.04071044922 36879880 36880888 121.83604431152 1.1161963939667 119.06594848633 124.27787017822 0.59380739927292 0.0046249781735241 0.57919770479202 0.59881120920181
42000000 221.71371459961 0.0031081910710782 221.7033996582 221.72290039062 1081.837557 0.01516621486 1081.787225 1081.882378 36890028 298.32577514648 36889512 36890540 120.46273803711 1.1496124267578 117.16872406006 122.76012420654 0.61475276947021 0.0062955217435956 0.59559899568558 0.62127244472504
44000000 221.70826721191 0.003116199048236 221.69943237305 221.71769714355 1081.810976 0.01520528926 1081.767867 1081.856989 36878316 288.68338012695 36877816 36878816 117.58780670166 1.1469908952713 115.37683105469 120.40783691406 0.62521052360535 0.0081808678805828 0.60935705900192 0.63868916034698
46000000 221.7183380127 0.0029231652151793 221.70846557617 221.72850036621 1081.860116 0.01426339331 1081.811944 1081.909703 36872912 283.59097290039 36872420 36873400 130.77462768555 1.34681391716 126.78565216064 133.93240356445 0.64862895011902 0.010327041149139 0.61841893196106 0.65967828035355


==> data/dev2_antenna/4ghz2/ch_ll_512_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.90016174316 0.0051817460916936 225.8856048584 225.91790771484 1102.265051 0.02528399085 1102.194022 1102.351642 36935152 2685.5634765625 36930508 36939796 267.35888671875 7.092378616333 224.34867858887 282.64236450195 0.15841218829155 0.00016671151388437 0.15789531171322 0.15886253118515
12000000 225.2085723877 0.0044047725386918 225.19641113281 225.22149658203 1098.890486 0.02149279926 1098.831146 1098.953549 37051628 2457.2585449219 37047376 37055876 266.14862060547 6.8392996788025 246.0274810791 280.54061889648 0.18895182013512 0.00027463620062917 0.18808183073997 0.18964779376984
14000000 224.48806762695 0.0035309328231961 224.47589111328 224.49957275391 1095.37483 0.01722895557 1095.315416 1095.430969 37022596 2317.6220703125 37018588 37026604 265.56781005859 6.2253923416138 246.25889587402 277.14761352539 0.2203738540411 0.0003521814069245 0.21934600174427 0.2212160974741
16000000 224.00987243652 0.0032739355228841 223.99996948242 224.02052307129 1093.041508 0.01597495406 1092.993188 1093.093477 37016780 2231.2514648438 37012920 37020636 253.84268188477 10.547128677368 228.40686035156 277.20648193359 0.2510903775692 0.00043353717774153 0.24982388317585 0.25208255648613
18000000 223.54904174805 0.0029083860572428 223.53804016113 223.55949401855 1090.792915 0.01419127938 1090.739234 1090.843916 36991392 2146.841796875 36987680 36995108 249.14579772949 14.482245445251 217.31100463867 275.44128417969 0.28124490380287 0.00057600653963163 0.27958625555038 0.28259435296059
20000000 223.43113708496 0.0027832437772304 223.42031860352 223.44131469727 1090.217607 0.01358065581 1090.164819 1090.267268 36983040 2087.0261230469 36979428 36986648 248.49337768555 12.310018539429 216.60504150391 267.69409179688 0.3120704293251 0.0010772668756545 0.3094390630722 0.31412625312805
22000000 222.96047973633 0.002435103058815 222.95335388184 222.96878051758 1087.921065 0.01188192597 1087.886295 1087.961568 36978336 1994.9962158203 36974888 36981788 252.72805786133 12.090847969055 216.89422607422 273.30963134766 0.34383162856102 0.001106355455704 0.34095978736877 0.34587118029594
24000000 222.67831420898 0.0023671176750213 222.67095947266 222.68562316895 1086.544257 0.01155019574 1086.50837 1086.579921 36969956 1934.7290039062 36966612 36973304 261.54507446289 9.953782081604 217.32562255859 274.77297973633 0.37465006113052 0.0013919662451372 0.37081590294838 0.37740752100945
26000000 222.46240234375 0.002007095143199 222.45701599121 2190.4626464844 1085.490729 0.009793489362 1085.464447 10688.21909 36967660 1913.990234375 36964348 36970964 260.78704833984 7.0720558166504 237.74844360352 270.21496582031 0.40287312865257 0.0016125489491969 0.39861950278282 0.40568399429321
28000000 222.46234130859 0.0018918736604974 222.4554901123 222.46766662598 1085.490432 0.00923127368 1085.457002 1085.516416 36976116 1868.3663330078 36972884 36979348 257.70593261719 2.4883644580841 247.9606628418 263.40655517578 0.4288372695446 0.002364915329963 0.42268472909927 0.43249785900116
30000000 222.2041015625 0.0022517077159137 222.19708251953 222.21095275879 1084.230368 0.0109870604 1084.196119 1084.263798 36950108 1896.6866455078 36946828 36953388 256.13415527344 2.9966468811035 249.05294799805 263.00598144531 0.46121400594711 0.0024467117618769 0.45463326573372 0.46477937698364
32000000 221.96606445312 0.0018867717590183 221.95928955078 221.97236633301 1083.068881 0.009206379286 1083.035823 1083.099631 36942560 1814.3874511719 36939424 36945700 251.94514465332 2.3730537891388 246.52781677246 258.33068847656 0.48937621712685 0.0023030429147184 0.4824024438858 0.49221652746201
34000000 221.96690368652 0.0020742332562804 221.96006774902 221.97300720215 1083.072976 0.01012108539 1083.039621 1083.102758 36941900 1801.3157958984 36938784 36945012 250.02798461914 1.9191673994064 245.15811157227 255.61810302734 0.51383954286575 0.0032507507130504 0.50424563884735 0.51771277189255
36000000 221.96743774414 0.0025790301151574 221.95967102051 221.97305297852 1083.075582 0.01258420862 1083.037685 1083.102981 36937720 1775.3251953125 36934652 36940788 244.02534484863 2.1419100761414 237.60153198242 248.25506591797 0.53629648685455 0.0042233699932694 0.52437317371368 0.54081523418427
38000000 221.69715881348 0.0022288246545941 221.69104003906 221.70378112793 1081.756774 0.010875404 1081.726917 1081.789087 36933812 1791.640625 36930716 36936912 249.09535217285 1.470316529274 244.69381713867 252.68235778809 0.5718936920166 0.0040378081612289 0.55965292453766 0.57620275020599
40000000 221.69132995605 0.0024366027209908 221.6828918457 221.69711303711 1081.728332 0.01188924347 1081.687159 1081.75655 36928876 312.84948730469 36928332 36929416 255.61996459961 10.905049324036 228.30799865723 266.26089477539 0.59857654571533 0.0052033462561667 0.58259737491608 0.60417574644089
42000000 221.69636535645 0.00270563387312 221.6886138916 221.70333862305 1081.752902 0.01320196337 1081.715079 1081.786928 36928920 310.07690429688 36928384 36929456 238.44696044922 1.8141388893127 233.23799133301 243.12783813477 0.61917501688004 0.0067688962444663 0.5992534160614 0.6265025138855
44000000 221.70684814453 0.0025412165559828 221.69830322266 221.71235656738 1081.804052 0.01239969983 1081.762358 1081.83093 36936052 310.04354858398 36935516 36936588 256.6203918457 2.4837563037872 248.98748779297 262.98913574219 0.63784247636795 0.0085871368646622 0.61281472444534 0.64666706323624
46000000 221.72367858887 0.0057275658473372 221.71385192871 221.73825073242 1081.886175 0.02794728261 1081.838227 1081.957279 36911748 1759.6607666016 36908704 36914792 260.82431030273 2.3393588066101 252.22053527832 265.88558959961 0.6518502831459 0.010495434515178 0.62048840522766 0.66272765398026


==> data/dev2_antenna/4ghz2/ch_ll_768_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.89752197266 0.004443833604455 225.88467407227 225.91096496582 1102.252171 0.02168339517 1102.18948 1102.317765 36935076 3039.1206054688 36929820 36940332 404.31799316406 9.2689409255981 372.70733642578 423.52365112305 0.15867282450199 0.0001243380975211 0.15828290581703 0.15900136530399
12000000 225.21687316895 0.0037314428482205 225.20587158203 225.23054504395 1098.930989 0.01820733111 1098.877308 1098.9977 37101596 2803.9194335938 37096744 37106444 398.26773071289 8.4717636108398 369.55850219727 420.67919921875 0.18924309313297 0.00022824558254797 0.18851111829281 0.18980820477009
14000000 224.48690795898 0.0033594917040318 224.47677612305 224.49992370605 1095.369172 0.01639241985 1095.319734 1095.432681 37067584 2633.0515136719 37063028 37072136 399.13763427734 13.656928062439 329.13430786133 419.21145629883 0.22079688310623 0.00034598700585775 0.21991696953773 0.22167725861073
16000000 224.00938415527 0.0027830118779093 223.99906921387 224.02229309082 1093.039126 0.01357952428 1092.988795 1093.102114 37041256 2503.0903320312 37036928 37045584 394.86486816406 13.988475799561 365.73406982422 416.66171264648 0.25124889612198 0.00043398007983342 0.25009220838547 0.25226059556007
18000000 223.53753662109 0.0024655901361257 223.52966308594 223.54507446289 1090.736777 0.01203068567 1090.698358 1090.773557 37026932 2390.6596679688 37022796 37031068 396.79949951172 11.131195068359 362.9455871582 413.46197509766 0.28228515386581 0.00051959831034765 0.28091108798981 0.28331613540649
20000000 223.43101501465 0.0023764213547111 223.4229888916 223.4380645752 1090.217011 0.01159559243 1090.177849 1090.251409 37010504 2337.8879394531 37006464 37014548 383.51879882812 19.133163452148 325.1184387207 412.85394287109 0.31237804889679 0.0010319045977667 0.31002673506737 0.31424498558044
22000000 222.96061706543 0.0021501630544662 222.95292663574 222.96772766113 1087.921735 0.01049157987 1087.884211 1087.956431 36998016 2256.39453125 36994112 37001916 390.49703979492 15.906702041626 327.34646606445 413.40481567383 0.34441265463829 0.0010437620803714 0.34185454249382 0.34622809290886
24000000 222.67808532715 0.0020723831839859 222.67147827148 222.68458557129 1086.54314 0.01011205808 1086.510902 1086.574858 36992224 2224.5830078125 36988376 36996072 372.86242675781 19.681663513184 342.56112670898 405.41488647461 0.37526619434357 0.0013187755830586 0.37215793132782 0.37715956568718
26000000 222.4545135498 0.0020533525384963 222.44819641113 222.46130371094 1085.452236 0.01001919929 1085.421412 1085.485369 36982052 2168.291015625 36978300 36985800 381.61975097656 7.263111114502 342.48712158203 392.76696777344 0.40433424711227 0.0014955393271521 0.40092900395393 0.40629342198372
28000000 222.46189880371 0.0021203858777881 222.45594787598 6286.46484375 1085.488272 0.01034628409 1085.459235 30674.39368 36979828 2065.9448242188 36976264 36984528 376.48574829102 3.4614634513855 368.49420166016 389.19815063477 0.42921695113182 0.0022852588444948 0.42366647720337 0.43230810761452
30000000 222.2036895752 0.0017814273014665 222.19825744629 222.2091217041 1084.228357 0.008692357901 1084.201852 1084.254863 36949984 2046.7416992188 36946444 36953524 389.82250976562 8.4244508743286 353.43621826172 401.60263061523 0.46233183145523 0.0023710592649877 0.45610323548317 0.46571105718613
32000000 221.97412109375 0.0019311903743073 221.96887207031 221.98107910156 1083.108193 0.009423117011 1083.082581 1083.142144 36917996 2015.8624267578 36914512 36921484 384.69778442383 10.351936340332 349.53622436523 397.66494750977 0.48991534113884 0.002321271924302 0.48334315419197 0.49285000562668
34000000 221.97494506836 0.001446599024348 221.9704284668 221.98014831543 1083.112213 0.007058585242 1083.090175 1083.137602 36920720 1949.5518798828 36917348 36924092 377.90701293945 8.6070499420166 342.70489501953 390.74639892578 0.51472002267838 0.0031842074822634 0.50601643323898 0.51851081848145
36000000 221.96655273438 0.0013571094023064 221.96203613281 221.97045898438 1083.071264 0.006621926489 1083.049225 1083.090324 36914848 1904.3204345703 36911556 36918144 366.89572143555 2.3262648582458 359.25637817383 371.99923706055 0.53725922107697 0.0042498619295657 0.52540022134781 0.54178828001022
38000000 221.69631958008 0.0028169290162623 221.68978881836 221.70355224609 1081.752679 0.01374502073 1081.720812 1081.78797 36918172 1901.0949707031 36914888 36921460 368.88705444336 2.7071919441223 360.97134399414 376.06701660156 0.57317894697189 0.0039129797369242 0.56160271167755 0.57699418067932
40000000 221.68801879883 0.0032045571133494 221.67947387695 221.69581604004 1081.712176 0.01563642666 1081.670481 1081.750222 36907556 1875.0518798828 36904312 36910796 365.68869018555 2.1931102275848 358.79766845703 370.6682434082 0.59771293401718 0.0046988385729492 0.58260297775269 0.6026092171669
42000000 221.6968536377 0.0040201698429883 221.68801879883 221.70663452148 1081.755285 0.01961615558 1081.712176 1081.80301 36909312 1853.6607666016 36906108 36912520 355.80072021484 2.6584868431091 347.11642456055 361.43057250977 0.61862230300903 0.0067294011823833 0.59913909435272 0.62508594989777
44000000 221.70581054688 0.0035322839394212 221.69721984863 221.7126159668 1081.798989 0.01723554825 1081.757071 1081.832196 36909228 1993.4401855469 36905780 36912676 385.63375854492 5.8650965690613 341.5085144043 393.96615600586 0.63637560606003 0.0086856838315725 0.61098438501358 0.64476537704468
46000000 221.71240234375 0.0075152385979891 221.69683837891 221.73065185547 1081.831153 0.03667011477 1081.75521 1081.920201 36900456 1876.8992919922 36897208 36903700 393.19552612305 4.5804657936096 380.23681640625 405.24267578125 0.65239030122757 0.010404884815216 0.62179791927338 0.6651668548584


==> data/dev2_antenna/4ghz2/release.txt <==
test: casc
chirp_length: 256
test: bandwidth
number: 1000
noise_rss: 1.0913537153101e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.90255737305 0.0094508333131671 225.87719726562 225.92753601074; delta_clk: 85932832 2218.0571289062 85928992 85936664; peak_height: 133.28157043457 4.5154919624329 123.05152893066 141.99569702148; peak_width: 0.15737625956535 0.000404377351515 0.1561334580183 0.15843831002712
noise_rss: 1.098035954783e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.22010803223 0.0089807184413075 225.1919708252 225.24537658691; delta_clk: 36992044 2090.4892578125 36988428 36995660; peak_height: 131.63475036621 4.2780528068542 121.95085906982 140.23735046387; peak_width: 0.18775920569897 0.00045547768240795 0.18652054667473 0.18888229131699
noise_rss: 1.1596080184972e-05
noise_rss: 1.1915873074031e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 14000000; tof: 224.48983764648 0.0076498780399561 224.46577453613 224.5118560791; delta_clk: 36974444 2024.0211181641 36970940 36977944; peak_height: 131.98194885254 3.1673512458801 122.36345672607 139.27958679199; peak_width: 0.21900650858879 0.00049444753676653 0.21764342486858 0.22007243335247
noise_rss: 1.280127071368e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 224.01275634766 0.0073687648400664 223.99160766602 224.03489685059; delta_clk: 36966856 1995.6209716797 36963404 36970308; peak_height: 130.90112304688 3.1252167224884 108.08619689941 138.07746887207; peak_width: 0.24985645711422 0.00059781415620819 0.2483276873827 0.25126874446869
noise_rss: 1.308287937718e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.54000854492 0.011778358370066 223.50344848633 223.56858825684; delta_clk: 36950440 1927.4447021484 36947108 36953776; peak_height: 128.7865447998 7.3082232475281 114.2868270874 141.31967163086; peak_width: 0.28059676289558 0.00072093441849574 0.27862831950188 0.28246286511421
noise_rss: 1.1312085007376e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.43762207031 0.010316063649952 223.38868713379 223.45576477051; delta_clk: 36944124 1856.4757080078 36940912 36947336; peak_height: 130.24456787109 5.2178020477295 114.35438537598 139.53495788574; peak_width: 0.30976861715317 0.0011784274829552 0.30658450722694 0.31324261426926
noise_rss: 1.133595014835e-05
noise_rss: 1.1901553989446e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 22000000; tof: 222.96475219727 0.0079099200665951 222.93829345703 222.99349975586; delta_clk: 36949640 1935.0521240234 36946292 36952988; peak_height: 129.19401550293 2.6687512397766 123.41664123535 137.30792236328; peak_width: 0.34128046035767 0.0012939340667799 0.33767855167389 0.34395989775658
noise_rss: 1.1471981451905e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 24000000; tof: 222.67771911621 0.0058690193109214 222.65892028809 1614.6811523438; delta_clk: 36937448 1771.9583740234 36934380 36940512; peak_height: 127.55541992188 2.4702651500702 114.46543884277 132.14608764648; peak_width: 0.37259688973427 0.0015124647179618 0.36848363280296 0.37527340650558
noise_rss: 1.4311935046862e-05
noise_rss: 1.4648434444098e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 26000000; tof: 222.45938110352 0.0074466448277235 222.43547058105 222.48202514648; delta_clk: 36946472 1760.9272460938 36943428 36949520; peak_height: 130.86938476562 1.8768148422241 125.46878814697 135.88087463379; peak_width: 0.40163245797157 0.0017976246308535 0.39673852920532 0.40582481026649
noise_rss: 1.1662902579701e-05
noise_rss: 1.2230893844389e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 28000000; tof: 222.46157836914 0.0040099397301674 222.45080566406 222.47673034668; delta_clk: 36912244 1735.8704833984 36909240 36915244; peak_height: 126.16063690186 1.3699033260345 122.24910736084 129.9881439209; peak_width: 0.42681863903999 0.0023428855929524 0.42131996154785 0.43126600980759
noise_rss: 1.3166407370591e-05
noise_rss: 1.3777355889033e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.20861816406 0.0036317196208984 222.19850158691 222.21960449219; delta_clk: 36931352 1672.7802734375 36928460 36934244; peak_height: 125.19603729248 1.5911883115768 121.79414367676 128.1957244873; peak_width: 0.4591338634491 0.0024251928552985 0.45297601819038 0.46299210190773
noise_rss: 1.4266591279011e-05
noise_rss: 1.4779692719458e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.96841430664 0.0068366779014468 221.94592285156 221.99087524414; delta_clk: 36927528 1649.6228027344 36924676 36930384; peak_height: 124.79935455322 2.7227811813354 116.30380249023 131.88507080078; peak_width: 0.48709309101105 0.0025940677151084 0.47949233651161 0.49220451712608
noise_rss: 1.4667526556877e-05
noise_rss: 1.504936881247e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 34000000; tof: 221.943359375 0.006690189242363 221.92036437988 221.9624786377; delta_clk: 36922296 1716.5626220703 36919324 36925264; peak_height: 125.60381317139 2.5548748970032 116.25372314453 134.10847473145; peak_width: 0.51088351011276 0.0034146499820054 0.5014705657959 0.51745188236237
noise_rss: 1.457683811168e-05
noise_rss: 1.5078006981639e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.98126220703 0.0072750803083181 221.96028137207 221.99980163574; delta_clk: 36932920 1631.5972900391 36930100 36935744; peak_height: 122.01664733887 2.2970860004425 115.85287475586 128.25862121582; peak_width: 0.5337056517601 0.0043779974803329 0.52016019821167 0.54091936349869
noise_rss: 1.4424101209443e-05
noise_rss: 1.4906177966623e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.7001953125 0.0079512065276504 221.6784362793 221.72468566895; delta_clk: 36922296 1712.4478759766 36919336 36925260; peak_height: 123.88743591309 5.1042542457581 112.83855438232 145.98718261719; peak_width: 0.56852662563324 0.0049407607875764 0.55377244949341 0.57997155189514
noise_rss: 1.8435834135744e-05
noise_rss: 1.9192360923626e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.6893157959 0.0034431663807482 221.67665100098 221.70169067383; delta_clk: 36918712 1636.2603759766 36915880 36921540; peak_height: 123.97654724121 1.7471092939377 119.41188812256 127.71297454834; peak_width: 0.59245067834854 0.0054454253986478 0.57739728689194 0.5998387336731
noise_rss: 1.8548000298324e-05
noise_rss: 1.902053008962e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 42000000; tof: 221.70901489258 0.0029824457596987 221.69918823242 6173.7109375; delta_clk: 36924856 1625.1437988281 36922056 36930716; peak_height: 120.84005737305 0.94140976667404 117.833984375 122.91892242432; peak_width: 0.6142852306366 0.0065074563026428 0.59489917755127 0.62112265825272
noise_rss: 1.8390490367892e-05
noise_rss: 1.9051554772886e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.67320251465 0.0041322237811983 221.6607208252 221.68327331543; delta_clk: 36923900 1609.2224121094 36921116 36926684; peak_height: 118.45642852783 1.0632864236832 115.34002685547 120.93018341064; peak_width: 0.6329510807991 0.0080269547179341 0.60832464694977 0.64149570465088
noise_rss: 1.8304575860384e-05
noise_rss: 1.9178041839041e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.71221923828 0.0024861178826541 221.7043762207 221.71998596191; delta_clk: 36915880 1640.9788818359 36913040 36918720; peak_height: 128.78005981445 1.1505476236343 124.68015289307 131.61390686035; peak_width: 0.64829790592194 0.010349740274251 0.61820203065872 0.65858870744705
end
chirp_length: 512
test: bandwidth
number: 1000
noise_rss: 1.0708296031225e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.90016174316 0.0051817460916936 225.8856048584 225.91790771484; delta_clk: 36935152 2685.5634765625 36930508 36939796; peak_height: 267.35888671875 7.092378616333 224.34867858887 282.64236450195; peak_width: 0.15841218829155 0.00016671151388437 0.15789531171322 0.15886253118515
noise_rss: 1.1145029020554e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.2085723877 0.0044047725386918 225.19641113281 225.22149658203; delta_clk: 37051628 2457.2585449219 37047376 37055876; peak_height: 266.14862060547 6.8392996788025 246.0274810791 280.54061889648; peak_width: 0.18895182013512 0.00027463620062917 0.18808183073997 0.18964779376984
noise_rss: 1.3047081665718e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.48806762695 0.0035309328231961 224.47589111328 224.49957275391; delta_clk: 37022596 2317.6220703125 37018588 37026604; peak_height: 265.56781005859 6.2253923416138 246.25889587402 277.14761352539; peak_width: 0.2203738540411 0.0003521814069245 0.21934600174427 0.2212160974741
noise_rss: 1.2395563317114e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 224.00987243652 0.0032739355228841 223.99996948242 224.02052307129; delta_clk: 37016780 2231.2514648438 37012920 37020636; peak_height: 253.84268188477 10.547128677368 228.40686035156 277.20648193359; peak_width: 0.2510903775692 0.00043353717774153 0.24982388317585 0.25208255648613
noise_rss: 1.1152188562846e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.54904174805 0.0029083860572428 223.53804016113 223.55949401855; delta_clk: 36991392 2146.841796875 36987680 36995108; peak_height: 249.14579772949 14.482245445251 217.31100463867 275.44128417969; peak_width: 0.28124490380287 0.00057600653963163 0.27958625555038 0.28259435296059
noise_rss: 1.2982645785087e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.43113708496 0.0027832437772304 223.42031860352 223.44131469727; delta_clk: 36983040 2087.0261230469 36979428 36986648; peak_height: 248.49337768555 12.310018539429 216.60504150391 267.69409179688; peak_width: 0.3120704293251 0.0010772668756545 0.3094390630722 0.31412625312805
noise_rss: 1.4297615962278e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.96047973633 0.002435103058815 222.95335388184 222.96878051758; delta_clk: 36978336 1994.9962158203 36974888 36981788; peak_height: 252.72805786133 12.090847969055 216.89422607422 273.30963134766; peak_width: 0.34383162856102 0.001106355455704 0.34095978736877 0.34587118029594
noise_rss: 1.1732111488527e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.67831420898 0.0023671176750213 222.67095947266 222.68562316895; delta_clk: 36969956 1934.7290039062 36966612 36973304; peak_height: 261.54507446289 9.953782081604 217.32562255859 274.77297973633; peak_width: 0.37465006113052 0.0013919662451372 0.37081590294838 0.37740752100945
noise_rss: 1.1572215043998e-05
noise_rss: 1.2142592822784e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 26000000; tof: 222.46240234375 0.002007095143199 222.45701599121 2190.4626464844; delta_clk: 36967660 1913.990234375 36964348 36970964; peak_height: 260.78704833984 7.0720558166504 237.74844360352 270.21496582031; peak_width: 0.40287312865257 0.0016125489491969 0.39861950278282 0.40568399429321
noise_rss: 1.1051954970753e-05
noise_rss: 1.1622331840044e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 222.46234130859 0.0018918736604974 222.4554901123 222.46766662598; delta_clk: 36976116 1868.3663330078 36972884 36979348; peak_height: 257.70593261719 2.4883644580841 247.9606628418 263.40655517578; peak_width: 0.4288372695446 0.002364915329963 0.42268472909927 0.43249785900116
noise_rss: 1.3488587683241e-05
noise_rss: 1.4020780326973e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 30000000; tof: 222.2041015625 0.0022517077159137 222.19708251953 222.21095275879; delta_clk: 36950108 1896.6866455078 36946828 36953388; peak_height: 256.13415527344 2.9966468811035 249.05294799805 263.00598144531; peak_width: 0.46121400594711 0.0024467117618769 0.45463326573372 0.46477937698364
noise_rss: 1.4474218005489e-05
noise_rss: 1.488947236794e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.96606445312 0.0018867717590183 221.95928955078 221.97236633301; delta_clk: 36942560 1814.3874511719 36939424 36945700; peak_height: 251.94514465332 2.3730537891388 246.52781677246 258.33068847656; peak_width: 0.48937621712685 0.0023030429147184 0.4824024438858 0.49221652746201
noise_rss: 1.4290456419985e-05
noise_rss: 1.4846515114186e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.96690368652 0.0020742332562804 221.96006774902 221.97300720215; delta_clk: 36941900 1801.3157958984 36938784 36945012; peak_height: 250.02798461914 1.9191673994064 245.15811157227 255.61810302734; peak_width: 0.51383954286575 0.0032507507130504 0.50424563884735 0.51771277189255
noise_rss: 1.4431260751735e-05
noise_rss: 1.503027669969e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.96743774414 0.0025790301151574 221.95967102051 221.97305297852; delta_clk: 36937720 1775.3251953125 36934652 36940788; peak_height: 244.02534484863 2.1419100761414 237.60153198242 248.25506591797; peak_width: 0.53629648685455 0.0042233699932694 0.52437317371368 0.54081523418427
noise_rss: 1.4946748706279e-05
noise_rss: 1.5416891983477e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.69715881348 0.0022288246545941 221.69104003906 221.70378112793; delta_clk: 36933812 1791.640625 36930716 36936912; peak_height: 249.09535217285 1.470316529274 244.69381713867 252.68235778809; peak_width: 0.5718936920166 0.0040378081612289 0.55965292453766 0.57620275020599
noise_rss: 1.826161860663e-05
noise_rss: 1.8913136955234e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.70011901855 0.0020514011848718 221.69438171387 221.70608520508; delta_clk: 36940904 1749.5509033203 36937876 36943928; peak_height: 240.3928527832 1.4842005968094 235.67845153809 243.43778991699; peak_width: 0.59656602144241 0.005061246920377 0.58087122440338 0.60173499584198
noise_rss: 1.8197182725999e-05
noise_rss: 1.8789038222167e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.69766235352 0.0020018850918859 221.69195556641 221.70365905762; delta_clk: 36935664 1740.8477783203 36932656 36938676; peak_height: 243.58071899414 1.6562201976776 238.59773254395 247.93968200684; peak_width: 0.61731004714966 0.0063645760528743 0.59674668312073 0.62403672933578
noise_rss: 1.8521748643252e-05
noise_rss: 1.9089740817435e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.67414855957 0.0015936674317345 221.66828918457 221.67863464355; delta_clk: 36935280 1740.8800048828 36932268 36938288; peak_height: 239.26182556152 2.0987844467163 232.74423217773 243.54351806641; peak_width: 0.63646984100342 0.0079875374212861 0.6111643910408 0.64473724365234
noise_rss: 1.8509816072765e-05
noise_rss: 1.8913136955234e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.72367858887 0.0057275658473372 221.71385192871 221.73825073242; delta_clk: 36911748 1759.6607666016 36908704 36914792; peak_height: 260.82431030273 2.3393588066101 252.22053527832 265.88558959961; peak_width: 0.6518502831459 0.010495434515178 0.62048840522766 0.66272765398026
end
chirp_length: 768
test: bandwidth
number: 1000
noise_rss: 1.1285833352304e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.89752197266 0.004443833604455 225.88467407227 225.91096496582; delta_clk: 36935076 3039.1206054688 36929820 36940332; peak_height: 404.31799316406 9.2689409255981 372.70733642578 423.52365112305; peak_width: 0.15867282450199 0.0001243380975211 0.15828290581703 0.15900136530399
noise_rss: 1.096126743505e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.21687316895 0.0037314428482205 225.20587158203 225.23054504395; delta_clk: 37101596 2803.9194335938 37096744 37106444; peak_height: 398.26773071289 8.4717636108398 369.55850219727 420.67919921875; peak_width: 0.18924309313297 0.00022824558254797 0.18851111829281 0.18980820477009
noise_rss: 1.2233280358487e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.48690795898 0.0033594917040318 224.47677612305 224.49992370605; delta_clk: 37067584 2633.0515136719 37063028 37072136; peak_height: 399.13763427734 13.656928062439 329.13430786133 419.21145629883; peak_width: 0.22079688310623 0.00034598700585775 0.21991696953773 0.22167725861073
noise_rss: 1.319504553976e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 224.00938415527 0.0027830118779093 223.99906921387 224.02229309082; delta_clk: 37041256 2503.0903320312 37036928 37045584; peak_height: 394.86486816406 13.988475799561 365.73406982422 416.66171264648; peak_width: 0.25124889612198 0.00043398007983342 0.25009220838547 0.25226059556007
noise_rss: 1.2359765605652e-05
noise_rss: 1.2636601240956e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 18000000; tof: 223.53753662109 0.0024655901361257 223.52966308594 223.54507446289; delta_clk: 37026932 2390.6596679688 37022796 37031068; peak_height: 396.79949951172 11.131195068359 362.9455871582 413.46197509766; peak_width: 0.28228515386581 0.00051959831034765 0.28091108798981 0.28331613540649
noise_rss: 1.2562619303935e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.43101501465 0.0023764213547111 223.4229888916 223.4380645752; delta_clk: 37010504 2337.8879394531 37006464 37014548; peak_height: 383.51879882812 19.133163452148 325.1184387207 412.85394287109; peak_width: 0.31237804889679 0.0010319045977667 0.31002673506737 0.31424498558044
noise_rss: 1.3956344446342e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.96061706543 0.0021501630544662 222.95292663574 222.96772766113; delta_clk: 36998016 2256.39453125 36994112 37001916; peak_height: 390.49703979492 15.906702041626 327.34646606445 413.40481567383; peak_width: 0.34441265463829 0.0010437620803714 0.34185454249382 0.34622809290886
noise_rss: 1.1469594937807e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.67808532715 0.0020723831839859 222.67147827148 222.68458557129; delta_clk: 36992224 2224.5830078125 36988376 36996072; peak_height: 372.86242675781 19.681663513184 342.56112670898 405.41488647461; peak_width: 0.37526619434357 0.0013187755830586 0.37215793132782 0.37715956568718
noise_rss: 1.4373984413396e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.4545135498 0.0020533525384963 222.44819641113 222.46130371094; delta_clk: 36982052 2168.291015625 36978300 36985800; peak_height: 381.61975097656 7.263111114502 342.48712158203 392.76696777344; peak_width: 0.40433424711227 0.0014955393271521 0.40092900395393 0.40629342198372
noise_rss: 1.1273900781816e-05
noise_rss: 1.1798933883256e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 28000000; tof: 222.46189880371 0.0021203858777881 222.45594787598 6286.46484375; delta_clk: 36979828 2065.9448242188 36976264 36984528; peak_height: 376.48574829102 3.4614634513855 368.49420166016 389.19815063477; peak_width: 0.42921695113182 0.0022852588444948 0.42366647720337 0.43230810761452
noise_rss: 1.3378808034759e-05
noise_rss: 1.3829859199177e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 30000000; tof: 222.2036895752 0.0017814273014665 222.19825744629 222.2091217041; delta_clk: 36949984 2046.7416992188 36946444 36953524; peak_height: 389.82250976562 8.4244508743286 353.43621826172 401.60263061523; peak_width: 0.46233183145523 0.0023710592649877 0.45610323548317 0.46571105718613
noise_rss: 1.4801171346335e-05
noise_rss: 1.5073233953444e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 32000000; tof: 221.97412109375 0.0019311903743073 221.96887207031 221.98107910156; delta_clk: 36917996 2015.8624267578 36914512 36921484; peak_height: 384.69778442383 10.351936340332 349.53622436523 397.66494750977; peak_width: 0.48991534113884 0.002321271924302 0.48334315419197 0.49285000562668
noise_rss: 1.5001638530521e-05
noise_rss: 1.5352456102846e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.97494506836 0.001446599024348 221.9704284668 221.98014831543; delta_clk: 36920720 1949.5518798828 36917348 36924092; peak_height: 377.90701293945 8.6070499420166 342.70489501953 390.74639892578; peak_width: 0.51472002267838 0.0031842074822634 0.50601643323898 0.51851081848145
noise_rss: 1.4677072613267e-05
noise_rss: 1.5123350749491e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.96655273438 0.0013571094023064 221.96203613281 221.97045898438; delta_clk: 36914848 1904.3204345703 36911556 36918144; peak_height: 366.89572143555 2.3262648582458 359.25637817383 371.99923706055; peak_width: 0.53725922107697 0.0042498619295657 0.52540022134781 0.54178828001022
noise_rss: 1.4362051842909e-05
noise_rss: 1.4832196029602e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.69631958008 0.0028169290162623 221.68978881836 221.70355224609; delta_clk: 36918172 1901.0949707031 36914888 36921460; peak_height: 368.88705444336 2.7071919441223 360.97134399414 376.06701660156; peak_width: 0.57317894697189 0.0039129797369242 0.56160271167755 0.57699418067932
noise_rss: 1.8118427760783e-05
noise_rss: 1.8483564417693e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.68801879883 0.0032045571133494 221.67947387695 221.69581604004; delta_clk: 36907556 1875.0518798828 36904312 36910796; peak_height: 365.68869018555 2.1931102275848 358.79766845703 370.6682434082; peak_width: 0.59771293401718 0.0046988385729492 0.58260297775269 0.6026092171669
noise_rss: 1.8190023183706e-05
noise_rss: 1.8934615582111e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.6968536377 0.0040201698429883 221.68801879883 221.70663452148; delta_clk: 36909312 1853.6607666016 36906108 36912520; peak_height: 355.80072021484 2.6584868431091 347.11642456055 361.43057250977; peak_width: 0.61862230300903 0.0067294011823833 0.59913909435272 0.62508594989777
noise_rss: 1.8316508430871e-05
noise_rss: 1.9089740817435e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.70581054688 0.0035322839394212 221.69721984863 221.7126159668; delta_clk: 36909228 1993.4401855469 36905780 36912676; peak_height: 385.63375854492 5.8650965690613 341.5085144043 393.96615600586; peak_width: 0.63637560606003 0.0086856838315725 0.61098438501358 0.64476537704468
noise_rss: 1.826161860663e-05
noise_rss: 1.9015757061425e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.71240234375 0.0075152385979891 221.69683837891 221.73065185547; delta_clk: 36900456 1876.8992919922 36897208 36903700; peak_height: 393.19552612305 4.5804657936096 380.23681640625 405.24267578125; peak_width: 0.65239030122757 0.010404884815216 0.62179791927338 0.6651668548584
end
chirp_length: 1024
test: bandwidth
number: 1000
noise_rss: 1.1250035640842e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.89289855957 0.012744416482747 225.64424133301 225.91178894043; delta_clk: 36936120 3498.595703125 36930068 36942168; peak_height: 535.08801269531 18.443809509277 449.16561889648 574.86938476562; peak_width: 0.15876160562038 0.0001726141636027 0.15833158791065 0.1591621786356
noise_rss: 1.1751203601307e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 225.21566772461 0.010067259892821 225.15905761719 225.24597167969; delta_clk: 37119612 3148.2280273438 37114168 37125056; peak_height: 526.84466552734 22.497886657715 435.43359375 612.65081787109; peak_width: 0.18945719301701 0.00026701472233981 0.18859702348709 0.19021612405777
noise_rss: 1.2629441698664e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 224.48802185059 0.0068963728845119 224.46556091309 224.50419616699; delta_clk: 37069572 2970.1086425781 37064436 37074712; peak_height: 528.67401123047 20.803321838379 446.49816894531 563.84216308594; peak_width: 0.22100354731083 0.00031578514608555 0.22001160681248 0.22175176441669
noise_rss: 1.1760749657697e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 224.02032470703 0.0048576188273728 224.00350952148 224.03463745117; delta_clk: 37045000 2815.2944335938 37040128 37049868; peak_height: 521.72601318359 18.496253967285 455.87985229492 555.15295410156; peak_width: 0.25146126747131 0.00040374620584771 0.2503325343132 0.25240194797516
noise_rss: 1.1612785783655e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 223.55236816406 0.0060888156294823 223.53146362305 223.57019042969; delta_clk: 37025356 2709.5014648438 37020668 37030040; peak_height: 523.76531982422 19.89232635498 432.57821655273 556.16326904297; peak_width: 0.28196340799332 0.00053636042866856 0.28035849332809 0.28320866823196
noise_rss: 1.2555459761643e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 223.4354095459 0.0059882611967623 223.41589355469 223.45268249512; delta_clk: 37003668 2585.7934570312 36999196 37008140; peak_height: 513.45458984375 9.5327415466309 490.89120483398 538.27740478516; peak_width: 0.31300786137581 0.001052264124155 0.3103314936161 0.31508448719978
noise_rss: 1.4159198144625e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.96206665039 0.0038869390264153 222.94595336914 222.97764587402; delta_clk: 36991724 2465.0668945312 36987460 36995988; peak_height: 515.79461669922 17.058200836182 424.36642456055 543.69152832031; peak_width: 0.34505832195282 0.0011380264768377 0.34214603900909 0.34723684191704
noise_rss: 1.1168894161528e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.6812286377 0.0043134046718478 222.66485595703 222.69540405273; delta_clk: 36979796 2391.7756347656 36975660 36983936; peak_height: 518.17523193359 18.501224517822 431.3376159668 551.27355957031; peak_width: 0.37606048583984 0.0013936633476987 0.37256893515587 0.37862092256546
noise_rss: 1.1631877896434e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.45947265625 0.0091898618265986 222.40576171875 222.48301696777; delta_clk: 36966584 2351.322265625 36962516 36970648; peak_height: 517.53967285156 12.617829322815 467.02856445312 569.85168457031; peak_width: 0.40461283922195 0.0018273955211043 0.39928755164146 0.41068053245544
noise_rss: 1.4619795365434e-05
noise_rss: 1.4989705960033e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 28000000; tof: 222.45523071289 0.0022139779757708 222.44808959961 222.46235656738; delta_clk: 36962668 2274.5373535156 36958736 36966604; peak_height: 512.76007080078 13.409140586853 468.27536010742 533.26446533203; peak_width: 0.4318656027317 0.0023049577139318 0.42633175849915 0.43541887402534
noise_rss: 1.3428924830805e-05
noise_rss: 1.4016007298778e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 30000000; tof: 222.20500183105 0.0015416034730151 222.20024108887 222.20983886719; delta_clk: 36955188 2230.29296875 36951328 36959044; peak_height: 508.34353637695 4.5975565910339 497.53186035156 521.05902099609; peak_width: 0.46334457397461 0.0024373410269618 0.45733717083931 0.46642029285431
noise_rss: 1.41830632856e-05
noise_rss: 1.4622181879531e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 32000000; tof: 221.96597290039 0.0022797107230872 221.95864868164 221.97297668457; delta_clk: 36954888 2154.0310058594 36951164 36958616; peak_height: 494.75384521484 5.4304804801941 478.92761230469 507.56475830078; peak_width: 0.4916880428791 0.0024085107725114 0.48542681336403 0.49480211734772
noise_rss: 1.4345346244227e-05
noise_rss: 1.4720029867021e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.96897888184 0.002405331004411 221.9634552002 221.97618103027; delta_clk: 36940360 2108.1867675781 36936716 36944008; peak_height: 501.28656005859 4.1627674102783 489.1686706543 512.17431640625; peak_width: 0.51665282249451 0.0033453700598329 0.50698059797287 0.52076745033264
noise_rss: 1.4736735465704e-05
noise_rss: 1.5204492228804e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.96745300293 0.0021234080195427 221.96144104004 221.9741973877; delta_clk: 36939768 2047.1772460938 36936228 36943308; peak_height: 502.06112670898 10.019979476929 447.73541259766 538.91955566406; peak_width: 0.53903090953827 0.0044316262938082 0.52695322036743 0.54392474889755
noise_rss: 1.4390690012078e-05
noise_rss: 1.4901404938428e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.69692993164 0.001893867040053 221.69107055664 221.70196533203; delta_clk: 36930660 2124.8002929688 36926988 36934336; peak_height: 494.25582885742 4.233115196228 481.09881591797 505.60055541992; peak_width: 0.57528573274612 0.0042928732000291 0.56309926509857 0.57982224225998
noise_rss: 1.83833308256e-05
noise_rss: 1.909451384563e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.68923950195 0.0064935814589262 221.65791320801 221.7115020752; delta_clk: 36933516 2014.6369628906 36930032 36937004; peak_height: 492.36428833008 8.1758823394775 466.42514038086 533.23504638672; peak_width: 0.60022115707397 0.0052428389899433 0.58210843801498 0.61512917280197
noise_rss: 1.8292643289897e-05
noise_rss: 1.8781878679874e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.69818115234 0.0049703340046108 221.6847076416 221.71078491211; delta_clk: 36928000 1981.8751220703 36924572 36931428; peak_height: 477.09420776367 3.8442902565002 465.17434692383 486.27868652344; peak_width: 0.61847120523453 0.0065359873697162 0.59924811124802 0.62786728143692
noise_rss: 1.8438220649841e-05
noise_rss: 1.8791424736264e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.70886230469 0.0056158541701734 221.69839477539 221.71908569336; delta_clk: 36924028 1978.3602294922 36920608 36927452; peak_height: 526.01470947266 12.031953811646 456.45364379883 540.96606445312; peak_width: 0.6369217634201 0.0082474462687969 0.61287003755569 0.64523619413376
noise_rss: 1.8531294699642e-05
noise_rss: 1.9223385606892e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.71170043945 0.0062376479618251 221.69929504395 221.72161865234; delta_clk: 36918164 1981.0144042969 36914736 36921592; peak_height: 514.85345458984 4.5662636756897 500.04782104492 524.32940673828; peak_width: 0.65316462516785 0.010620160959661 0.62401115894318 0.66442215442657
end
chirp_length: 1280
test: bandwidth
number: 1000
noise_rss: 1.1371747859812e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 10000000; tof: 1.6071899563027e+18 5.8161728591583e+19 -6.8351396468901e+30 6.8368865446994e+30; delta_clk: 7.1019964298953e+17 1.6654152817464e+18 2324511.25 4.6116860184274e+18; peak_height: 656.43438720703 24.030168533325 614.65307617188 705.61822509766; peak_width: 0.15873095393181 0.00017593239317648 0.15833210945129 0.15913660824299
noise_rss: 1.0121213563252e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 12000000; tof: 2.4403081616897e+17 2.1440382183632e+19 -5.672888639782e+30 5.6748489129985e+30; delta_clk: 1.9369081016261e+17 9.255170050569e+17 3640421.5 4.6116860184274e+18; peak_height: 663.04638671875 18.557020187378 553.26623535156 697.51403808594; peak_width: 0.18941634893417 0.00022798487043474 0.18880505859852 0.18991404771805
noise_rss: 1.3187885997468e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
remove outlier for std and mean
value: 14000000; tof: 2.7375846666797e+16 3.5864643368911e+17 -3.178828303633e+17 6.1419343283681e+30; delta_clk: 37134532 36930.0703125 36083696 4.6116860184274e+18; peak_height: 665.21984863281 14.275291442871 612.18933105469 698.69750976562; peak_width: 0.22078786790371 0.00026413355953991 0.22007581591606 0.22143188118935
noise_rss: 1.3292892617756e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 224.01531982422 0.0041889674030244 224.00128173828 224.02450561523; delta_clk: 37106572 3048.650390625 37101300 37111844; peak_height: 646.40551757812 16.436025619507 550.23583984375 689.16857910156; peak_width: 0.25154313445091 0.00037257169606164 0.25054329633713 0.25232121348381
noise_rss: 1.2553073247545e-05
noise_rss: 1.3051854693913e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 18000000; tof: -59630964736 1885696688128 -59630965227520 4319.5961914062; delta_clk: 37095444 8804.2421875 36832692 37100700; peak_height: 659.09143066406 17.285213470459 599.52722167969 684.34844970703; peak_width: 0.28257045149803 0.00039921535062604 0.28103670477867 0.28331452608109
noise_rss: 1.0727388144005e-05
noise_rss: 1.1328790606058e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
remove outlier for std and mean
remove outlier for std and mean
value: 20000000; tof: -119720534016 2671671771136 -1.3001745614294e+18 4.6116860184274e+18; delta_clk: 37075012 47037.01171875 36027684 4.6116860184274e+18; peak_height: 655.41149902344 21.477849960327 598.98095703125 685.08111572266; peak_width: 0.31208002567291 0.0010178551310673 0.3095438182354 0.31410041451454
noise_rss: 1.4206928426574e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.96768188477 0.0022271492052823 222.96043395996 222.97427368164; delta_clk: 37075688 2668.0476074219 37071072 37080300; peak_height: 640.62908935547 9.7277240753174 570.70361328125 662.68060302734; peak_width: 0.34417048096657 0.00099874881561846 0.34175205230713 0.34573519229889
noise_rss: 1.4194995856087e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 24000000; tof: 222.67166137695 0.0021654784213752 222.66438293457 3310.671875; delta_clk: 37038696 2581.5776367188 37034236 37044656; peak_height: 622.11755371094 31.804378509521 540.31536865234 681.24517822266; peak_width: 0.37555810809135 0.0011810994474217 0.37279272079468 0.37738171219826
noise_rss: 1.1839504622913e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 222.46673583984 0.0029856313485652 222.45695495605 222.47735595703; delta_clk: 37042988 2512.4086914062 37038644 37047332; peak_height: 591.78680419922 15.708528518677 570.22009277344 642.44207763672; peak_width: 0.40360206365585 0.0015205752570182 0.39933660626411 0.40605881810188
noise_rss: 1.4493310118269e-05
noise_rss: 1.5008798072813e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 28000000; tof: 222.45808410645 0.0057917949743569 222.4408416748 286.45825195312; delta_clk: 37026252 2466.5261230469 37021984 37030516; peak_height: 648.77941894531 20.970445632935 570.55444335938 723.75396728516; peak_width: 0.43162643909454 0.0023736099246889 0.42531162500381 0.43689945340157
noise_rss: 1.3309598216438e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 222.20544433594 0.0068305474705994 222.18530273438 222.22392272949; delta_clk: 37026112 2360.6325683594 37022028 37030196; peak_height: 641.98901367188 12.849096298218 596.72546386719 687.19213867188; peak_width: 0.46408343315125 0.0026095272041857 0.45725902915001 0.4697262942791
noise_rss: 1.477730620536e-05
noise_rss: 1.5175854059635e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 32000000; tof: 221.97662353516 0.0057817287743092 221.96089172363 222.00115966797; delta_clk: 37010224 2351.3681640625 37006156 37014288; peak_height: 634.11053466797 11.8468542099 575.05200195312 670.74353027344; peak_width: 0.49190482497215 0.0025113932788372 0.48444929718971 0.49712920188904
noise_rss: 1.4751054550288e-05
noise_rss: 1.5304725820897e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
value: 34000000; tof: 221.94375610352 0.0069800140336156 221.92294311523 221.96211242676; delta_clk: 37004068 2303.4985351562 37000084 37008052; peak_height: 619.28973388672 10.853750228882 589.41870117188 650.91918945312; peak_width: 0.51643455028534 0.0033103229943663 0.50657856464386 0.52175718545914
noise_rss: 1.4517175259243e-05
noise_rss: 1.5132896805881e-05
my_gain: 36;gain_other 35
state mismatch: o_state4 me 3
remove outlier for std and mean
value: 36000000; tof: 221.94206237793 0.004777698777616 221.92793273926 221.95886230469; delta_clk: 36977296 2293.3747558594 36973328 36981256; peak_height: 611.54217529297 14.287090301514 570.76947021484 722.73248291016; peak_width: 0.53946763277054 0.0046736672520638 0.52683913707733 0.54782700538635
noise_rss: 1.4395463040273e-05
noise_rss: 1.4965840819059e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.70068359375 0.0037723281420767 221.68951416016 221.71708679199; delta_clk: 37004800 2224.6450195312 37000952 37008648; peak_height: 633.79705810547 5.550874710083 612.88421630859 655.71478271484; peak_width: 0.57357978820801 0.003911645617336 0.56186860799789 0.58020812273026
noise_rss: 1.8474018361303e-05
noise_rss: 1.923531817738e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.69236755371 0.0028597265481949 221.68418884277 221.70195007324; delta_clk: 36994076 2181.6970214844 36990304 36997852; peak_height: 606.47967529297 4.9761071205139 590.45391845703 617.70452880859; peak_width: 0.59945404529572 0.004911876283586 0.58443373441696 0.60566407442093
noise_rss: 1.8402422938379e-05
noise_rss: 1.8829608961823e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.69844055176 0.0033628093078732 221.69009399414 221.70411682129; delta_clk: 36988628 2140.0688476562 36984928 36992332; peak_height: 609.96295166016 5.8765377998352 593.01196289062 623.56286621094; peak_width: 0.62023061513901 0.0065402095206082 0.60083895921707 0.62704819440842
noise_rss: 1.8600503608468e-05
noise_rss: 1.9416693248786e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.70658874512 0.004003734793514 221.69599914551 221.71365356445; delta_clk: 36977208 2139.0405273438 36973508 36980908; peak_height: 625.46868896484 28.428274154663 569.8369140625 662.84240722656; peak_width: 0.63789814710617 0.0085582034662366 0.6135681271553 0.6466206908226
noise_rss: 1.8154225472244e-05
noise_rss: 1.8884498786065e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.72485351562 0.0031070983968675 221.71641540527 221.72979736328; delta_clk: 36978540 2130.6037597656 36974856 36982224; peak_height: 639.41461181641 5.6292409896851 624.09326171875 652.37420654297; peak_width: 0.65328508615494 0.010975037701428 0.62322223186493 0.66425287723541
end
end


==> data/dev2_cable/3ghz2/3e9.txt <==
test: casc
chirp_length: 256
test: bandwidth
number: 1000
noise_rss: 1.0884898983932e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.21109008789 0.0092876423150301 225.1837310791 225.23638916016; delta_clk: 18564790 0.098338395357132 18564790 18564790; peak_height: 126.24764251709 4.1842041015625 118.17902374268 136.56285095215; peak_width: 0.15851314365864 0.00043090936378576 0.15695993602276 0.15933001041412
noise_rss: 1.1371747859812e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 224.5361328125 0.01871227286756 224.49407958984 224.57620239258; delta_clk: 18577002 0.031276151537895 18577002 18577002; peak_height: 125.77668762207 4.6525368690491 117.4987411499 135.33265686035; peak_width: 0.18820862472057 0.00051128957420588 0.18734815716743 0.19005492329597
noise_rss: 1.2218961273902e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 223.81742858887 0.013177489861846 223.78695678711 223.84832763672; delta_clk: 18553740 0.040980573743582 18553740 18553742; peak_height: 126.07898712158 4.136990070343 117.65035247803 135.5509185791; peak_width: 0.22097261250019 0.00030945337493904 0.22019994258881 0.22183221578598
noise_rss: 1.2228507330292e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.32089233398 0.013540523126721 223.29039001465 223.35174560547; delta_clk: 18538766 0.070394515991211 18538766 18538766; peak_height: 125.68055725098 3.7980175018311 116.99115753174 134.72648620605; peak_width: 0.25191286206245 0.00039037835085765 0.25091907382011 0.25313875079155
noise_rss: 1.3288119589561e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 18000000; tof: 222.84602355957 0.0054736300371587 222.83071899414 222.86315917969; delta_clk: 18536804 0.024075401946902 18536804 18536804; peak_height: 125.74584960938 3.9140486717224 117.17196655273 133.81945800781; peak_width: 0.28334847092628 0.00030131862149574 0.28250786662102 0.28429913520813
noise_rss: 1.1436183740443e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 222.78910827637 0.0052058887667954 222.77499389648 222.80279541016; delta_clk: 18493886 0.024263937026262 18493886 18493886; peak_height: 122.74355316162 3.1354224681854 116.68202209473 132.71690368652; peak_width: 0.3147529065609 0.00039103938615881 0.30997958779335 0.31575107574463
noise_rss: 1.2655693353736e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.33016967773 0.0091784298419952 222.30838012695 222.35147094727; delta_clk: 18522078 0.067382507026196 18522078 18522078; peak_height: 124.6354675293 2.3352134227753 118.93431091309 130.68305969238; peak_width: 0.3435033261776 0.0005417707725428 0.34170290827751 0.34466329216957
noise_rss: 1.3395513633441e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.0318145752 0.0080341286957264 222.01332092285 222.05018615723; delta_clk: 18517418 0.0651491060853 18517418 18517418; peak_height: 127.78971099854 2.2218418121338 122.24922180176 133.03506469727; peak_width: 0.37937352061272 0.00047014068695717 0.37819841504097 0.38060197234154
noise_rss: 1.1591307156777e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 221.82791137695 0.005249603651464 221.81410217285 221.84130859375; delta_clk: 18509776 0.031458713114262 18509776 18509776; peak_height: 125.32283782959 1.9973737001419 120.33222961426 129.7169342041; peak_width: 0.4081406891346 0.0023011011071503 0.40149879455566 0.40988317131996
noise_rss: 1.022622018354e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 221.82902526855 0.0067302561365068 221.81433105469 221.84387207031; delta_clk: 18502746 0.10749018192291 18502746 18502748; peak_height: 121.59435272217 1.9103466272354 118.02339935303 126.53301239014; peak_width: 0.4350717663765 0.0010239566909149 0.43278908729553 0.43703907728195
noise_rss: 1.2381244232529e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 221.57038879395 0.006537358276546 221.55618286133 221.58529663086; delta_clk: 18478408 0.12765452265739 18478408 18478408; peak_height: 123.99847412109 1.6821531057358 120.21633911133 129.03427124023; peak_width: 0.46516835689545 0.0018473621457815 0.46153622865677 0.47241500020027
noise_rss: 1.2803657227778e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.33456420898 0.0037982636131346 221.32490539551 221.34501647949; delta_clk: 18503310 0.031505182385445 18503310 18503310; peak_height: 122.31443786621 1.4843380451202 119.14339447021 125.68230438232; peak_width: 0.50095301866531 0.00042743748053908 0.49959871172905 0.50240957736969
noise_rss: 1.3285733075463e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.33671569824 0.0049853264354169 221.32392883301 221.34936523438; delta_clk: 18485190 0.04580457136035 18485190 18485192; peak_height: 121.77655792236 1.198655962944 119.14168548584 125.20449066162; peak_width: 0.52604877948761 0.00050805968930945 0.52438205480576 0.52726352214813
noise_rss: 1.4696164726047e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.33917236328 0.0050180065445602 221.32641601562 221.35200500488; delta_clk: 18491894 0.088000200688839 18491894 18491896; peak_height: 120.60150909424 1.683699131012 116.91227722168 125.36162567139; peak_width: 0.54219532012939 0.0039251851849258 0.53588193655014 0.55588573217392
noise_rss: 1.4541040400218e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.03680419922 0.004154016263783 221.02673339844 221.04829406738; delta_clk: 18492626 0.058157540857792 18492626 18492626; peak_height: 122.62648010254 1.2604874372482 119.77870178223 126.47844696045; peak_width: 0.58891677856445 0.0010132938623428 0.58680802583694 0.59184581041336
noise_rss: 1.7173368178192e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.06039428711 0.0022877771407366 221.0513458252 221.06913757324; delta_clk: 18491646 0.046136628836393 18491646 18491646; peak_height: 123.68585968018 1.5466995239258 120.54552459717 127.40948486328; peak_width: 0.61919921636581 0.00073882372817025 0.61710661649704 0.62128961086273
noise_rss: 1.8984732378158e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.07327270508 0.0026172569487244 221.06439208984 221.08061218262; delta_clk: 18487646 0.053635977208614 18487646 18487646; peak_height: 122.41083526611 1.6366443634033 118.69902801514 127.30913543701; peak_width: 0.64674240350723 0.0010132255265489 0.64336389303207 0.64940351247787
noise_rss: 1.9297367543913e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.09399414062 0.0033370268065482 221.08517456055 221.10270690918; delta_clk: 18483324 0.10401646047831 18483324 18483324; peak_height: 120.309425354 0.97674202919006 118.13372039795 123.39354705811; peak_width: 0.66095507144928 0.014670175500214 0.63181972503662 0.67327672243118
noise_rss: 1.6781979866209e-05
noise_rss: 1.835469265643e-05
my_gain: 6;gain_other 5
state mismatch: o_state4 me 3
value: 46000000; tof: 221.05107116699 0.0031575409229845 221.04151916504 221.06065368652; delta_clk: 18488844 0.074818231165409 18488844 18488844; peak_height: 129.61755371094 0.89324647188187 126.98450469971 132.20016479492; peak_width: 0.67175251245499 0.0050826296210289 0.66160559654236 0.6786350607872
end
chirp_length: 512
test: bandwidth
number: 1000
noise_rss: 1.1865756277984e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 10000000; tof: 225.19972229004 0.0060438849031925 225.17977905273 225.21812438965; delta_clk: 18493936 0.063389919698238 18493936 18493936; peak_height: 256.42639160156 9.3110704421997 237.85217285156 272.86785888672; peak_width: 0.15949469804764 0.00020568934269249 0.15898197889328 0.15995725989342
noise_rss: 1.0412368283141e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 224.53620910645 0.0052528791129589 224.52128601074 224.55686950684; delta_clk: 18621266 0.073446534574032 18621266 18621266; peak_height: 252.90327453613 8.1459741592407 236.19876098633 271.79406738281; peak_width: 0.19044841825962 0.00023083499399945 0.18988108634949 0.19110202789307
noise_rss: 1.3245162335807e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 223.79229736328 0.0041184076108038 223.78125 223.80494689941; delta_clk: 18598262 0.042292721569538 18598262 18598262; peak_height: 252.61616516113 7.9623937606812 236.76426696777 271.78253173828; peak_width: 0.22286379337311 0.00029381323838606 0.22211436927319 0.22364623844624
noise_rss: 1.3295279131853e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.32118225098 0.003632394829765 223.30908203125 223.33460998535; delta_clk: 18581310 0.068099543452263 18581310 18581310; peak_height: 252.36851501465 5.653938293457 239.51817321777 265.89987182617; peak_width: 0.25366508960724 0.00097391591407359 0.25193151831627 0.2549960911274
noise_rss: 1.173927103082e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 222.86170959473 0.0032945624552667 222.84870910645 222.873046875; delta_clk: 18567516 0.11004512012005 18567516 18567516; peak_height: 251.59552001953 6.1377477645874 237.43522644043 267.17944335938; peak_width: 0.28503224253654 0.00087057310156524 0.28268283605576 0.28615725040436
noise_rss: 1.207576951856e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 222.80308532715 0.0031356622930616 222.79330444336 222.81391906738; delta_clk: 18564040 0.079908102750778 18564038 18564040; peak_height: 251.0735168457 4.3405070304871 236.8582611084 263.25701904297; peak_width: 0.31618598103523 0.00033793022157624 0.31532284617424 0.31709209084511
noise_rss: 1.4829809515504e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.33125305176 0.0026647599879652 222.32162475586 222.33961486816; delta_clk: 18548100 0.09217943996191 18548100 18548102; peak_height: 253.1155090332 3.9071264266968 238.66621398926 261.42742919922; peak_width: 0.34631916880608 0.0017208551289514 0.34386271238327 0.35001495480537
noise_rss: 1.2362152119749e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.04176330566 0.0025090065319091 222.03346252441 222.05035400391; delta_clk: 18545896 0.084761090576649 18545896 18545896; peak_height: 254.97418212891 5.1003646850586 240.95066833496 267.38928222656; peak_width: 0.38057148456573 0.00047222935245372 0.37944561243057 0.38233667612076
noise_rss: 1.0813303561008e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 221.82781982422 0.0024237188044935 221.82035827637 221.83534240723; delta_clk: 18534894 0.094859279692173 18534894 18534894; peak_height: 253.83520507812 5.8395023345947 238.66387939453 267.00637817383; peak_width: 0.41032627224922 0.0018991278484464 0.40430670976639 0.41259783506393
noise_rss: 1.0116440535057e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 221.82989501953 0.0021430249325931 221.82336425781 221.83673095703; delta_clk: 18541780 0.056606743484735 18541780 18541780; peak_height: 247.47636413574 4.209442615509 236.41120910645 256.51132202148; peak_width: 0.43946933746338 0.00052465597400442 0.43772971630096 0.44112503528595
noise_rss: 1.3378808034759e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 221.56977844238 0.0021748000290245 221.56245422363 221.57699584961; delta_clk: 18516072 0.12528002262115 18516072 18516074; peak_height: 252.28999328613 2.9915974140167 242.46481323242 260.09393310547; peak_width: 0.46922156214714 0.001569919870235 0.46449828147888 0.47128197550774
noise_rss: 1.4820263459114e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.34362792969 0.0019143887329847 221.3365020752 221.34915161133; delta_clk: 18516898 0.19981110095978 18516898 18516898; peak_height: 249.09631347656 4.2883005142212 239.19102478027 259.01831054688; peak_width: 0.50123196840286 0.0017351706046611 0.49802738428116 0.50644022226334
noise_rss: 1.3285733075463e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.30964660645 0.0018522982718423 221.30332946777 221.31478881836; delta_clk: 18513444 0.18423216044903 18513444 18513446; peak_height: 246.7935333252 4.4970870018005 235.56726074219 254.20175170898; peak_width: 0.52892661094666 0.0022657385561615 0.52364498376846 0.53312450647354
noise_rss: 1.4770146663068e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.33985900879 0.0017468280857429 221.33441162109 221.34558105469; delta_clk: 18508578 0.095029637217522 18508578 18508578; peak_height: 244.85771179199 2.4381365776062 239.94621276855 251.73822021484; peak_width: 0.55346393585205 0.0016772780800238 0.54903841018677 0.55550462007523
noise_rss: 1.3264254448586e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.04066467285 0.0020155152305961 221.03375244141 221.04672241211; delta_clk: 18506450 0.1134484782815 18506450 18506450; peak_height: 247.82415771484 2.406818151474 242.4670715332 252.72785949707; peak_width: 0.58728581666946 0.0073156915605068 0.57668977975845 0.59872651100159
noise_rss: 1.9232931663282e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.05947875977 0.0018033714732155 221.05374145508 221.06536865234; delta_clk: 18507446 0.06239652633667 18507446 18507446; peak_height: 244.84013366699 2.3016505241394 240.1296081543 253.2463684082; peak_width: 0.61250370740891 0.0022309890482575 0.60681068897247 0.61624747514725
noise_rss: 1.8567092411104e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.06669616699 0.0018908396596089 221.06048583984 221.07246398926; delta_clk: 18502202 0.16883361339569 18502202 18502202; peak_height: 243.52435302734 2.4731781482697 237.68325805664 250.84262084961; peak_width: 0.63854783773422 0.0056465892121196 0.62759381532669 0.64898711442947
noise_rss: 1.6717543985578e-05
noise_rss: 1.8268778148922e-05
my_gain: 6;gain_other 5
state mismatch: o_state4 me 3
value: 44000000; tof: 221.08206176758 0.0040910681709647 221.0712890625 221.08924865723; delta_clk: 18503960 0.12073116004467 18503960 18503960; peak_height: 270.6901550293 4.1955428123474 257.45703125 278.58581542969; peak_width: 0.6701648235321 0.0066040139645338 0.63280290365219 0.67762982845306
noise_rss: 1.9679209799506e-05
state mismatch: o_state4 me 3
value: 46000000; tof: 221.09930419922 0.0044118240475655 221.08815002441 221.11116027832; delta_clk: 18499488 0.074420899152756 18499488 18499488; peak_height: 240.61582946777 10.495701789856 228.49911499023 260.74639892578; peak_width: 0.65621513128281 0.0084943836554885 0.630799472332 0.67514461278915
end
chirp_length: 768
test: bandwidth
number: 1000
noise_rss: 1.0307361662854e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 10000000; tof: 225.20651245117 0.0053773419931531 225.19261169434 225.22508239746; delta_clk: 18509396 0.048448529094458 18509396 18509396; peak_height: 382.63186645508 12.208543777466 357.51788330078 409.80612182617; peak_width: 0.15967291593552 0.00015092207468115 0.15926168859005 0.16004295647144
noise_rss: 1.1312085007376e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 224.53671264648 0.0041865641251206 224.52386474609 224.54930114746; delta_clk: 18673242 0.109414935112 18673242 18673242; peak_height: 382.36410522461 10.492963790894 356.07846069336 409.06997680664; peak_width: 0.19029365479946 0.00022723278379999 0.18964524567127 0.19082620739937
noise_rss: 1.3662803212355e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 223.8011932373 0.0039168689399958 223.78791809082 223.81427001953; delta_clk: 18644082 0.12378752231598 18644082 18644082; peak_height: 380.50329589844 12.728155136108 356.50546264648 407.53875732422; peak_width: 0.22267608344555 0.00028301516431384 0.22200171649456 0.22333574295044
noise_rss: 1.2099635569029e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 16000000; tof: 223.33108520508 0.0033202543854713 223.32078552246 223.3412322998; delta_clk: 18619936 0.09273824095726 18619934 18619936; peak_height: 380.85995483398 11.150657653809 354.64398193359 407.31420898438; peak_width: 0.25351172685623 0.00027968248468824 0.252620190382 0.2541478574276
noise_rss: 1.2018493180221e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 222.84976196289 0.0028398961294442 222.83982849121 222.85855102539; delta_clk: 18597856 0.12546527385712 18597856 18597856; peak_height: 380.75833129883 11.008032798767 354.72622680664 405.17828369141; peak_width: 0.28542482852936 0.00037936886656098 0.28443214297295 0.28623554110527
noise_rss: 1.022622018354e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 222.8166809082 0.0027373447082937 222.8091583252 222.82681274414; delta_clk: 18579598 0.13190394639969 18579598 18579598; peak_height: 374.87850952148 4.8191604614258 362.67068481445 389.94067382812; peak_width: 0.31508359313011 0.0015939584700391 0.31193742156029 0.31690385937691
noise_rss: 1.4104308320384e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.32392883301 0.0024019908159971 222.31547546387 222.33084106445; delta_clk: 18572880 0.12220125645399 18572878 18572880; peak_height: 380.85076904297 6.8791375160217 361.06069946289 394.16561889648; peak_width: 0.3488941192627 0.0010460052872077 0.34516015648842 0.35023567080498
noise_rss: 1.2094862540835e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 24000000; tof: 222.04000854492 0.0025200236123055 222.02980041504 222.04899597168; delta_clk: 18562832 0.14050628244877 18562830 18562832; peak_height: 385.58453369141 6.2946643829346 368.84963989258 401.92297363281; peak_width: 0.3792624771595 0.0014229208463803 0.37662011384964 0.38352620601654
noise_rss: 1.169154074887e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 221.82777404785 0.0019642445258796 221.81904602051 221.83297729492; delta_clk: 18560298 0.073258295655251 18560298 18560298; peak_height: 374.59524536133 6.0240445137024 356.68237304688 390.69821166992; peak_width: 0.41077327728271 0.0004432903660927 0.40971174836159 0.41172167658806
noise_rss: 1.195405729959e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 221.83001708984 0.002019204897806 221.82357788086 221.83824157715; delta_clk: 18553948 0.10030598193407 18553948 18553948; peak_height: 377.1750793457 6.379985332489 361.27941894531 391.78912353516; peak_width: 0.43817266821861 0.00087485555559397 0.43616926670074 0.44040668010712
noise_rss: 1.3278573533171e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 221.5708770752 0.0024990600068122 221.5647277832 221.57881164551; delta_clk: 18543738 0.1946182101965 18543738 18543740; peak_height: 379.56292724609 5.090546131134 367.25271606445 393.96801757812; peak_width: 0.47335559129715 0.0017504640854895 0.46510180830956 0.47672963142395
noise_rss: 1.4875153283356e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.30700683594 0.0017856743652374 221.29997253418 221.31269836426; delta_clk: 18530122 0.17564661800861 18530122 18530122; peak_height: 376.86749267578 5.7638716697693 363.58676147461 391.30310058594; peak_width: 0.4990468621254 0.0025292253121734 0.49379235506058 0.50603783130646
noise_rss: 1.2806043741875e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.34672546387 0.0017278459854424 221.34158325195 221.35160827637; delta_clk: 18535680 0.069312915205956 18535678 18535680; peak_height: 369.22412109375 4.4675903320312 357.20434570312 379.41931152344; peak_width: 0.52393633127213 0.0014926558360457 0.51953357458115 0.52674734592438
noise_rss: 1.3116290574544e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.34989929199 0.0016478799516335 221.34411621094 221.35511779785; delta_clk: 18532080 0.0669329687953 18532080 18532080; peak_height: 361.70401000977 4.2841682434082 353.02865600586 371.3215637207; peak_width: 0.54946881532669 0.0017012831522152 0.54477083683014 0.55235075950623
noise_rss: 1.292298293265e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.06878662109 0.0024889537598938 221.06163024902 221.07484436035; delta_clk: 18521444 0.13485856354237 18521444 18521444; peak_height: 373.29595947266 2.4584257602692 365.75936889648 378.62368774414; peak_width: 0.59467744827271 0.0052020386792719 0.57874780893326 0.5992539525032
noise_rss: 1.9705461454578e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.06044006348 0.0021058104466647 221.05418395996 221.06729125977; delta_clk: 18509392 0.088430888950825 18509392 18509392; peak_height: 373.40243530273 4.3638744354248 362.67388916016 386.98199462891; peak_width: 0.62362289428711 0.0013878657482564 0.61966681480408 0.62621539831161
noise_rss: 1.9297367543913e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.06593322754 0.0018518900033087 221.06002807617 221.07168579102; delta_clk: 18502840 0.094163656234741 18502840 18502840; peak_height: 365.28207397461 4.9499287605286 354.80200195312 378.41452026367; peak_width: 0.64492219686508 0.0024268783163279 0.64037245512009 0.65032589435577
noise_rss: 1.850504304457e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.04840087891 0.0039061896968633 221.03985595703 221.05926513672; delta_clk: 18499148 0.23255506157875 18499148 18499148; peak_height: 360.14318847656 5.634003162384 349.13369750977 372.12884521484; peak_width: 0.66155391931534 0.012026653625071 0.63504177331924 0.67692184448242
noise_rss: 1.7863070752355e-05
noise_rss: 1.9030076146009e-05
my_gain: 6;gain_other 5
state mismatch: o_state4 me 3
value: 46000000; tof: 221.08561706543 0.0062569435685873 221.07611083984 221.09921264648; delta_clk: 18497490 0.31469389796257 18497490 18497492; peak_height: 394.13330078125 6.9925713539124 375.53594970703 407.32543945312; peak_width: 0.67989766597748 0.015947110950947 0.6311366558075 0.69892680644989
end
chirp_length: 1024
test: bandwidth
number: 1000
noise_rss: 1.1894394447154e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 10000000; tof: 225.20613098145 0.0056989565491676 225.18907165527 225.22280883789; delta_clk: 18504060 0.05905744805932 18504060 18504062; peak_height: 512.88464355469 15.599143981934 479.21627807617 547.20318603516; peak_width: 0.15984503924847 0.00013164689880796 0.15952567756176 0.16033299267292
noise_rss: 1.0899218068516e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 12000000; tof: 224.53353881836 0.0038170702755451 224.52069091797 224.54420471191; delta_clk: 18717700 0.078683137893677 18717700 18717700; peak_height: 509.16250610352 15.384271621704 474.82012939453 543.35461425781; peak_width: 0.19058653712273 0.00018499733414501 0.19011233747005 0.19104759395123
noise_rss: 1.3984982615511e-05
state mismatch: o_state4 me 3
value: 14000000; tof: 223.81932067871 0.0040154540911317 223.80670166016 223.83149719238; delta_clk: 18669924 0.12359046190977 18669924 18669924; peak_height: 504.10125732422 17.067314147949 475.01010131836 544.54705810547; peak_width: 0.22244861721992 0.00028752296930179 0.22170649468899 0.223766669631
noise_rss: 1.0935015779978e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.33416748047 0.003739096224308 223.3218536377 223.34602355957; delta_clk: 18597166 0.10301670432091 18597166 18597166; peak_height: 504.3469543457 13.135449409485 474.39465332031 540.79174804688; peak_width: 0.25362354516983 0.0005194271216169 0.25273936986923 0.25523820519447
noise_rss: 1.3638938071381e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 222.84985351562 0.0028767033945769 222.84120178223 222.85848999023; delta_clk: 18617774 0.11705353111029 18617774 18617774; peak_height: 501.34466552734 9.9292325973511 474.19177246094 542.97180175781; peak_width: 0.28523841500282 0.00077166792470962 0.28413227200508 0.28720793128014
noise_rss: 1.3486201169144e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 222.79147338867 0.0023832137230784 222.78337097168 222.80035400391; delta_clk: 18601870 0.24962747097015 18601868 18601870; peak_height: 502.11434936523 12.798420906067 471.33706665039 537.64520263672; peak_width: 0.31589633226395 0.0012197305914015 0.31311142444611 0.31775167584419
noise_rss: 1.5268928109435e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.3316192627 0.0019933125004172 222.32513427734 222.33828735352; delta_clk: 18589942 0.064892910420895 18589942 18589942; peak_height: 507.8844909668 7.8484811782837 487.52136230469 530.35101318359; peak_width: 0.34716635942459 0.00037706710281782 0.34618923068047 0.34815716743469
noise_rss: 1.1068660569435e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.04411315918 0.0020304759964347 222.03762817383 222.05035400391; delta_clk: 18577326 0.067796513438225 18577326 18577326; peak_height: 516.45196533203 7.1670627593994 498.26867675781 536.65924072266; peak_width: 0.38230842351913 0.0015208445256576 0.37699311971664 0.38370743393898
noise_rss: 1.1674835150188e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 221.82830810547 0.001802503480576 221.82336425781 221.83433532715; delta_clk: 18569592 0.1616465896368 18569592 18569592; peak_height: 499.98440551758 9.1313714981079 477.43731689453 518.63061523438; peak_width: 0.40984237194061 0.002557123079896 0.40559595823288 0.41346114873886
noise_rss: 1.5070847439347e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 221.82292175293 0.001962534384802 221.81642150879 221.82957458496; delta_clk: 18557196 0.21972031891346 18557196 18557198; peak_height: 498.33938598633 11.281759262085 476.26327514648 527.65759277344; peak_width: 0.43794962763786 0.0028147348202765 0.43298363685608 0.44340029358864
noise_rss: 1.355541007797e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 221.5711517334 0.0022763742599636 221.5652923584 221.57775878906; delta_clk: 18555964 0.20780509710312 18555964 18555964; peak_height: 502.44183349609 8.1228933334351 479.93011474609 521.4091796875; peak_width: 0.47144892811775 0.0033458729740232 0.46546331048012 0.47707837820053
noise_rss: 1.3786901945423e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.33401489258 0.0016249906038865 221.32894897461 221.33874511719; delta_clk: 18540376 0.1235419139266 18540376 18540376; peak_height: 503.18151855469 5.667407989502 486.88916015625 516.91149902344; peak_width: 0.50406837463379 0.0017594551900402 0.49499344825745 0.50661933422089
noise_rss: 1.5085166523932e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.3464050293 0.0015979455783963 221.341796875 221.35098266602; delta_clk: 18539554 0.1176598444581 18539554 18539554; peak_height: 493.06399536133 7.9161343574524 476.90582275391 510.9801940918; peak_width: 0.53116518259048 0.0012946707429364 0.52765834331512 0.53396666049957
noise_rss: 1.4149652088236e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.34915161133 0.0012368457391858 221.34498596191 221.35293579102; delta_clk: 18549398 0.091082356870174 18549398 18549398; peak_height: 487.40689086914 5.1519312858582 473.96078491211 498.90084838867; peak_width: 0.55753153562546 0.0012857250403613 0.55365008115768 0.5596672296524
noise_rss: 1.4128173461359e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.07962036133 0.0023612370714545 221.07312011719 221.08729553223; delta_clk: 18532280 0.11170978844166 18532280 18532280; peak_height: 500.25567626953 3.3275077342987 492.17904663086 511.28402709961; peak_width: 0.59615820646286 0.0014304742217064 0.59180581569672 0.59852170944214
noise_rss: 1.7865457266453e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.06288146973 0.0030837045051157 221.05606079102 221.0699005127; delta_clk: 18532208 0.11952432990074 18532208 18532208; peak_height: 495.51550292969 3.4673957824707 488.71600341797 507.48403930664; peak_width: 0.62578082084656 0.0015788357704878 0.62237197160721 0.62886101007462
noise_rss: 1.9495448214002e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.06831359863 0.0025117190089077 221.06228637695 221.07696533203; delta_clk: 18527480 0.13905200362206 18527480 18527480; peak_height: 495.37069702148 3.0354514122009 487.02673339844 503.86987304688; peak_width: 0.64826411008835 0.0034898354206234 0.63735753297806 0.65272200107574
noise_rss: 1.9220999092795e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.06130981445 0.0050219791010022 221.05149841309 221.07028198242; delta_clk: 18522520 0.15345890820026 18522520 18522520; peak_height: 484.2692565918 5.23375415802 471.41250610352 499.4958190918; peak_width: 0.67171132564545 0.006913588847965 0.63480061292648 0.6779351234436
noise_rss: 1.7190073776874e-05
noise_rss: 1.8698350686464e-05
my_gain: 6;gain_other 5
state mismatch: o_state4 me 3
value: 46000000; tof: 221.05108642578 0.0020049263257533 221.04634094238 221.06018066406; delta_clk: 18522866 0.10057462006807 18522864 18522866; peak_height: 530.16790771484 4.6867699623108 516.82653808594 541.73004150391; peak_width: 0.68956309556961 0.00420086318627 0.6756551861763 0.69684040546417
end
chirp_length: 1280
test: bandwidth
number: 1000
noise_rss: 1.1409932085371e-05
state mismatch: o_state4 me 3
value: 10000000; tof: 225.20584106445 0.0049139922484756 225.18930053711 225.21969604492; delta_clk: 18533358 0.08554070442915 18533358 18533358; peak_height: 641.41076660156 21.215614318848 600.79675292969 688.03631591797; peak_width: 0.15988448262215 0.00012892459926661 0.15948125720024 0.16021351516247
noise_rss: 1.1245262612647e-05
state mismatch: o_state4 me 3
value: 12000000; tof: 224.53718566895 0.0039609102532268 224.52616882324 224.54763793945; delta_clk: 18778230 0.14627423882484 18778230 18778230; peak_height: 632.44964599609 20.88356590271 594.83032226562 682.24530029297; peak_width: 0.19108338654041 0.0003618786286097 0.19009394943714 0.19167402386665
noise_rss: 1.2070996490365e-05
my_gain: 5;gain_other 4
state mismatch: o_state4 me 3
value: 14000000; tof: 223.79797363281 0.0031729559414089 223.78764343262 223.80839538574; delta_clk: 18734600 0.15756392478943 18734600 18734600; peak_height: 639.58782958984 16.442064285278 594.87829589844 679.48883056641; peak_width: 0.22271284461021 0.0003144659276586 0.22184054553509 0.22381587326527
noise_rss: 1.1834731594718e-05
state mismatch: o_state4 me 3
value: 16000000; tof: 223.2947845459 0.0032017796766013 223.28598022461 223.30670166016; delta_clk: 18693308 0.10192269831896 18693306 18693308; peak_height: 631.22570800781 17.00546836853 594.97027587891 679.27136230469; peak_width: 0.25416901707649 0.00025592328165658 0.25350645184517 0.25483998656273
noise_rss: 1.111161782319e-05
state mismatch: o_state4 me 3
value: 18000000; tof: 222.86201477051 0.0028080011252314 222.85322570801 222.87043762207; delta_clk: 18669836 0.20168301463127 18669836 18669836; peak_height: 628.25939941406 19.029985427856 591.03057861328 673.55914306641; peak_width: 0.28636133670807 0.00044901939691044 0.2851015329361 0.28711009025574
noise_rss: 1.2722515748465e-05
state mismatch: o_state4 me 3
value: 20000000; tof: 222.80400085449 0.002415596973151 222.79621887207 222.81106567383; delta_clk: 18648222 0.21844772994518 18648222 18648224; peak_height: 629.39617919922 15.119673728943 600.47491455078 673.49639892578; peak_width: 0.31571587920189 0.00093714200193062 0.31333288550377 0.31806597113609
noise_rss: 1.2662852896028e-05
state mismatch: o_state4 me 3
value: 22000000; tof: 222.32426452637 0.0018050268990919 222.31852722168 222.3299407959; delta_clk: 18630476 0.2231322824955 18630474 18630476; peak_height: 630.07427978516 9.5604944229126 612.90295410156 657.52270507812; peak_width: 0.34803858399391 0.0014335403684527 0.34548702836037 0.35063609480858
noise_rss: 1.0693976946641e-05
state mismatch: o_state4 me 3
value: 24000000; tof: 222.04273986816 0.0023530726321042 222.03555297852 222.04983520508; delta_clk: 18618258 0.21110458672047 18618256 18618258; peak_height: 632.68359375 8.9351863861084 607.40405273438 658.40411376953; peak_width: 0.38190764188766 0.0012112502008677 0.37741553783417 0.38380268216133
noise_rss: 1.1495846592879e-05
state mismatch: o_state4 me 3
value: 26000000; tof: 221.82830810547 0.0019576675258577 221.82348632812 221.83433532715; delta_clk: 18595484 0.082332700490952 18595484 18595484; peak_height: 622.57391357422 10.976725578308 594.07635498047 649.52667236328; peak_width: 0.40828111767769 0.0024848787579685 0.40592050552368 0.41357365250587
noise_rss: 1.131685803557e-05
state mismatch: o_state4 me 3
value: 28000000; tof: 221.83038330078 0.0014970105839893 221.82597351074 221.83599853516; delta_clk: 18587282 0.23336201906204 18587282 18587282; peak_height: 627.03979492188 7.9932775497437 608.27709960938 650.03259277344; peak_width: 0.43762931227684 0.0022600521333516 0.43184775114059 0.44225835800171
noise_rss: 1.2872866136604e-05
state mismatch: o_state4 me 3
value: 30000000; tof: 221.57148742676 0.0022809919901192 221.56547546387 221.57730102539; delta_clk: 18572288 0.18484345078468 18572286 18572288; peak_height: 632.44586181641 8.3878383636475 614.13519287109 660.22125244141; peak_width: 0.47436827421188 0.0019988173153251 0.46564009785652 0.47751358151436
noise_rss: 1.2851387509727e-05
state mismatch: o_state4 me 3
value: 32000000; tof: 221.34335327148 0.0014415562618524 221.33760070801 221.3473815918; delta_clk: 18566046 0.18103319406509 18566046 18566046; peak_height: 626.74597167969 7.8034257888794 600.52203369141 642.14904785156; peak_width: 0.50379145145416 0.0016189439920709 0.49994215369225 0.50596344470978
noise_rss: 1.3288119589561e-05
state mismatch: o_state4 me 3
value: 34000000; tof: 221.30972290039 0.00144931639079 221.30410766602 221.3137512207; delta_clk: 18567140 0.28722658753395 18567138 18567140; peak_height: 614.36773681641 6.3024702072144 599.51837158203 632.30493164062; peak_width: 0.52952402830124 0.004395604133606 0.51894825696945 0.53517299890518
noise_rss: 1.3331076843315e-05
state mismatch: o_state4 me 3
value: 36000000; tof: 221.34037780762 0.0012247628765181 221.3367767334 221.34400939941; delta_clk: 18563948 0.13656316697598 18563948 18563948; peak_height: 604.18957519531 4.9082942008972 587.31353759766 616.20404052734; peak_width: 0.55370998382568 0.0025427513755858 0.5499655008316 0.55882549285889
noise_rss: 1.3264254448586e-05
state mismatch: o_state4 me 3
value: 38000000; tof: 221.06750488281 0.0026506572030485 221.06173706055 221.07402038574; delta_clk: 18553976 0.26723769307137 18553976 18553978; peak_height: 619.13092041016 5.6956377029419 607.52239990234 638.63641357422; peak_width: 0.59353274106979 0.0049888910725713 0.57947331666946 0.59951031208038
noise_rss: 1.7412019587937e-05
state mismatch: o_state4 me 3
value: 40000000; tof: 221.05844116211 0.0014025077689439 221.05458068848 221.06408691406; delta_clk: 18555276 0.1229650452733 18555276 18555276; peak_height: 620.90032958984 5.4792985916138 605.27410888672 631.93408203125; peak_width: 0.62172025442123 0.0026388785336167 0.61423778533936 0.62597161531448
noise_rss: 1.9777056877501e-05
state mismatch: o_state4 me 3
value: 42000000; tof: 221.08215332031 0.0038738765288144 221.07427978516 221.0892791748; delta_clk: 18545158 0.19465051591396 18545158 18545158; peak_height: 610.52038574219 10.159637451172 592.6904296875 635.96514892578; peak_width: 0.64313614368439 0.011405659839511 0.62100011110306 0.65460497140884
noise_rss: 1.7648284483585e-05
state mismatch: o_state4 me 3
value: 44000000; tof: 221.07760620117 0.0049575138837099 221.07012939453 221.0873260498; delta_clk: 18537560 0.15579843521118 18537560 18537560; peak_height: 588.81787109375 5.5114717483521 572.17041015625 601.42828369141; peak_width: 0.65861147642136 0.010680263862014 0.63603287935257 0.67813581228256
noise_rss: 1.9528859411366e-05
state mismatch: o_state4 me 3
remove outlier for std and mean
remove outlier for std and mean
value: 46000000; tof: 221.09053039551 0.0048144469037652 221.07875061035 5789.0908203125; delta_clk: 18538452 0.12728570401669 18538452 18544020; peak_height: 599.771484375 5.8479065895081 580.66674804688 611.41711425781; peak_width: 0.69049143791199 0.014562712050974 0.63042992353439 0.6990550160408
end
end


==> data/dev2_cable/3ghz2/ch_ll_1024_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.20613098145 0.0056989565491676 225.18907165527 225.22280883789 1098.878574 0.02780768542 1098.795334 1098.959952 18504060 0.05905744805932 18504060 18504062 512.88464355469 15.599143981934 479.21627807617 547.20318603516 0.15984503924847 0.00013164689880796 0.15952567756176 0.16033299267292
12000000 224.53353881836 0.0038170702755451 224.52069091797 224.54420471191 1095.596704 0.01862514454 1095.534014 1095.648748 18717700 0.078683137893677 18717700 18717700 509.16250610352 15.384271621704 474.82012939453 543.35461425781 0.19058653712273 0.00018499733414501 0.19011233747005 0.19104759395123
14000000 223.81932067871 0.0040154540911317 223.80670166016 223.83149719238 1092.111724 0.01959314538 1092.05015 1092.171138 18669924 0.12359046190977 18669924 18669924 504.10125732422 17.067314147949 475.01010131836 544.54705810547 0.22244861721992 0.00028752296930179 0.22170649468899 0.223766669631
16000000 223.33416748047 0.003739096224308 223.3218536377 223.34602355957 1089.74445 0.01824467526 1089.684366 1089.802301 18597166 0.10301670432091 18597166 18597166 504.3469543457 13.135449409485 474.39465332031 540.79174804688 0.25362354516983 0.0005194271216169 0.25273936986923 0.25523820519447
18000000 222.84985351562 0.0028767033945769 222.84120178223 222.85848999023 1087.381272 0.0140366859 1087.339056 1087.423413 18617774 0.11705353111029 18617774 18617774 501.34466552734 9.9292325973511 474.19177246094 542.97180175781 0.28523841500282 0.00077166792470962 0.28413227200508 0.28720793128014
20000000 222.79147338867 0.0023832137230784 222.78337097168 222.80035400391 1087.09641 0.01162873535 1087.056875 1087.139742 18601870 0.24962747097015 18601868 18601870 502.11434936523 12.798420906067 471.33706665039 537.64520263672 0.31589633226395 0.0012197305914015 0.31311142444611 0.31775167584419
22000000 222.3316192627 0.0019933125004172 222.32513427734 222.33828735352 1084.852582 0.009726237859 1084.820939 1084.885118 18589942 0.064892910420895 18589942 18589942 507.8844909668 7.8484811782837 487.52136230469 530.35101318359 0.34716635942459 0.00037706710281782 0.34618923068047 0.34815716743469
24000000 222.04411315918 0.0020304759964347 222.03762817383 222.05035400391 1083.449715 0.009907574705 1083.418072 1083.480166 18577326 0.067796513438225 18577326 18577326 516.45196533203 7.1670627593994 498.26867675781 536.65924072266 0.38230842351913 0.0015208445256576 0.37699311971664 0.38370743393898
26000000 221.82830810547 0.001802503480576 221.82336425781 221.83433532715 1082.396708 0.008795197738 1082.372585 1082.426117 18569592 0.1616465896368 18569592 18569592 499.98440551758 9.1313714981079 477.43731689453 518.63061523438 0.40984237194061 0.002557123079896 0.40559595823288 0.41346114873886
28000000 221.82292175293 0.001962534384802 221.81642150879 221.82957458496 1082.370426 0.009576058059 1082.338708 1082.402888 18557196 0.21972031891346 18557196 18557198 498.33938598633 11.281759262085 476.26327514648 527.65759277344 0.43794962763786 0.0028147348202765 0.43298363685608 0.44340029358864
30000000 221.5711517334 0.0022763742599636 221.5652923584 221.57775878906 1081.14193 0.01110741918 1081.11334 1081.174169 18555964 0.20780509710312 18555964 18555964 502.44183349609 8.1228933334351 479.93011474609 521.4091796875 0.47144892811775 0.0033458729740232 0.46546331048012 0.47707837820053
32000000 221.33401489258 0.0016249906038865 221.32894897461 221.33874511719 1079.984837 0.007929035276 1079.960118 1080.007917 18540376 0.1235419139266 18540376 18540376 503.18151855469 5.667407989502 486.88916015625 516.91149902344 0.50406837463379 0.0017594551900402 0.49499344825745 0.50661933422089
34000000 221.3464050293 0.0015979455783963 221.341796875 221.35098266602 1080.045294 0.007797070845 1080.022808 1080.06763 18539554 0.1176598444581 18539554 18539554 493.06399536133 7.9161343574524 476.90582275391 510.9801940918 0.53116518259048 0.0012946707429364 0.52765834331512 0.53396666049957
36000000 221.34915161133 0.0012368457391858 221.34498596191 221.35293579102 1080.058695 0.006035107818 1080.038369 1080.07716 18549398 0.091082356870174 18549398 18549398 487.40689086914 5.1519312858582 473.96078491211 498.90084838867 0.55753153562546 0.0012857250403613 0.55365008115768 0.5596672296524
38000000 221.07962036133 0.0023612370714545 221.07312011719 221.08729553223 1078.743535 0.01152150172 1078.711818 1078.780986 18532280 0.11170978844166 18532280 18532280 500.25567626953 3.3275077342987 492.17904663086 511.28402709961 0.59615820646286 0.0014304742217064 0.59180581569672 0.59852170944214
40000000 221.06288146973 0.0030837045051157 221.05606079102 221.0699005127 1078.661859 0.01504673427 1078.628578 1078.696108 18532208 0.11952432990074 18532208 18532208 495.51550292969 3.4673957824707 488.71600341797 507.48403930664 0.62578082084656 0.0015788357704878 0.62237197160721 0.62886101007462
42000000 221.06831359863 0.0025117190089077 221.06228637695 221.07696533203 1078.688365 0.01225576848 1078.658955 1078.73058 18527480 0.13905200362206 18527480 18527480 495.37069702148 3.0354514122009 487.02673339844 503.86987304688 0.64826411008835 0.0034898354206234 0.63735753297806 0.65272200107574
44000000 221.06130981445 0.0050219791010022 221.05149841309 221.07028198242 1078.65419 0.02450441827 1078.606316 1078.697969 18522520 0.15345890820026 18522520 18522520 484.2692565918 5.23375415802 471.41250610352 499.4958190918 0.67171132564545 0.006913588847965 0.63480061292648 0.6779351234436
46000000 221.05108642578 0.0020049263257533 221.04634094238 221.06018066406 1078.604306 0.00978290676 1078.58115 1078.64868 18522866 0.10057462006807 18522864 18522866 530.16790771484 4.6867699623108 516.82653808594 541.73004150391 0.68956309556961 0.00420086318627 0.6756551861763 0.69684040546417


==> data/dev2_cable/3ghz2/ch_ll_1280_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.20584106445 0.0049139922484756 225.18930053711 225.21969604492 1098.877159 0.0239775035 1098.796451 1098.944763 18533358 0.08554070442915 18533358 18533358 641.41076660156 21.215614318848 600.79675292969 688.03631591797 0.15988448262215 0.00012892459926661 0.15948125720024 0.16021351516247
12000000 224.53718566895 0.0039609102532268 224.52616882324 224.54763793945 1095.614499 0.01932700229 1095.560743 1095.6655 18778230 0.14627423882484 18778230 18778230 632.44964599609 20.88356590271 594.83032226562 682.24530029297 0.19108338654041 0.0003618786286097 0.19009394943714 0.19167402386665
14000000 223.79797363281 0.0031729559414089 223.78764343262 223.80839538574 1092.007562 0.01548223081 1091.957156 1092.058414 18734600 0.15756392478943 18734600 18734600 639.58782958984 16.442064285278 594.87829589844 679.48883056641 0.22271284461021 0.0003144659276586 0.22184054553509 0.22381587326527
16000000 223.2947845459 0.0032017796766013 223.28598022461 223.30670166016 1089.552284 0.01562287434 1089.509324 1089.610433 18693308 0.10192269831896 18693306 18693308 631.22570800781 17.00546836853 594.97027587891 679.27136230469 0.25416901707649 0.00025592328165658 0.25350645184517 0.25483998656273
18000000 222.86201477051 0.0028080011252314 222.85322570801 222.87043762207 1087.440612 0.01370145767 1087.397726 1087.481711 18669836 0.20168301463127 18669836 18669836 628.25939941406 19.029985427856 591.03057861328 673.55914306641 0.28636133670807 0.00044901939691044 0.2851015329361 0.28711009025574
20000000 222.80400085449 0.002415596973151 222.79621887207 222.81106567383 1087.157537 0.0117867473 1087.119565 1087.192009 18648222 0.21844772994518 18648222 18648224 629.39617919922 15.119673728943 600.47491455078 673.49639892578 0.31571587920189 0.00093714200193062 0.31333288550377 0.31806597113609
22000000 222.32426452637 0.0018050268990919 222.31852722168 222.3299407959 1084.816695 0.008807510593 1084.7887 1084.844392 18630476 0.2231322824955 18630474 18630476 630.07427978516 9.5604944229126 612.90295410156 657.52270507812 0.34803858399391 0.0014335403684527 0.34548702836037 0.35063609480858
24000000 222.04273986816 0.0023530726321042 222.03555297852 222.04983520508 1083.443014 0.01148166387 1083.407946 1083.477635 18618258 0.21110458672047 18618256 18618258 632.68359375 8.9351863861084 607.40405273438 658.40411376953 0.38190764188766 0.0012112502008677 0.37741553783417 0.38380268216133
26000000 221.82830810547 0.0019576675258577 221.82348632812 221.83433532715 1082.396708 0.009552310539 1082.37318 1082.426117 18595484 0.082332700490952 18595484 18595484 622.57391357422 10.976725578308 594.07635498047 649.52667236328 0.40828111767769 0.0024848787579685 0.40592050552368 0.41357365250587
28000000 221.83038330078 0.0014970105839893 221.82597351074 221.83599853516 1082.406834 0.007304565147 1082.385317 1082.434233 18587282 0.23336201906204 18587282 18587282 627.03979492188 7.9932775497437 608.27709960938 650.03259277344 0.43762931227684 0.0022600521333516 0.43184775114059 0.44225835800171
30000000 221.57148742676 0.0022809919901192 221.56547546387 221.57730102539 1081.143568 0.0111299511 1081.114233 1081.171935 18572288 0.18484345078468 18572286 18572288 632.44586181641 8.3878383636475 614.13519287109 660.22125244141 0.47436827421188 0.0019988173153251 0.46564009785652 0.47751358151436
32000000 221.34335327148 0.0014415562618524 221.33760070801 221.3473815918 1080.030403 0.007033979412 1080.002333 1080.050059 18566046 0.18103319406509 18566046 18566046 626.74597167969 7.8034257888794 600.52203369141 642.14904785156 0.50379145145416 0.0016189439920709 0.49994215369225 0.50596344470978
34000000 221.30972290039 0.00144931639079 221.30410766602 221.3137512207 1079.866305 0.007071844453 1079.838906 1079.885961 18567140 0.28722658753395 18567138 18567140 614.36773681641 6.3024702072144 599.51837158203 632.30493164062 0.52952402830124 0.004395604133606 0.51894825696945 0.53517299890518
36000000 221.34037780762 0.0012247628765181 221.3367767334 221.34400939941 1080.015884 0.00597615028 1079.998313 1080.033604 18563948 0.13656316697598 18563948 18563948 604.18957519531 4.9082942008972 587.31353759766 616.20404052734 0.55370998382568 0.0025427513755858 0.5499655008316 0.55882549285889
38000000 221.06750488281 0.0026506572030485 221.06173706055 221.07402038574 1078.684419 0.0129337083 1078.656275 1078.71621 18553976 0.26723769307137 18553976 18553978 619.13092041016 5.6956377029419 607.52239990234 638.63641357422 0.59353274106979 0.0049888910725713 0.57947331666946 0.59951031208038
40000000 221.05844116211 0.0014025077689439 221.05458068848 221.06408691406 1078.640193 0.006843444847 1078.621356 1078.667741 18555276 0.1229650452733 18555276 18555276 620.90032958984 5.4792985916138 605.27410888672 631.93408203125 0.62172025442123 0.0026388785336167 0.61423778533936 0.62597161531448
42000000 221.08215332031 0.0038738765288144 221.07427978516 221.0892791748 1078.755895 0.01890232693 1078.717476 1078.790665 18545158 0.19465051591396 18545158 18545158 610.52038574219 10.159637451172 592.6904296875 635.96514892578 0.64313614368439 0.011405659839511 0.62100011110306 0.65460497140884
44000000 221.07760620117 0.0049575138837099 221.07012939453 221.0873260498 1078.733707 0.02418986447 1078.697225 1078.781135 18537560 0.15579843521118 18537560 18537560 588.81787109375 5.5114717483521 572.17041015625 601.42828369141 0.65861147642136 0.010680263862014 0.63603287935257 0.67813581228256
46000000 221.09053039551 0.0048144469037652 221.07875061035 5789.0908203125 1078.79677 0.0234917785 1078.739291 28247.48969 18538452 0.12728570401669 18538452 18544020 599.771484375 5.8479065895081 580.66674804688 611.41711425781 0.69049143791199 0.014562712050974 0.63042992353439 0.6990550160408


==> data/dev2_cable/3ghz2/ch_ll_256_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.21109008789 0.0092876423150301 225.1837310791 225.23638916016 1098.902771 0.04531844269 1098.769275 1099.026216 18564790 0.098338395357132 18564790 18564790 126.24764251709 4.1842041015625 118.17902374268 136.56285095215 0.15851314365864 0.00043090936378576 0.15695993602276 0.15933001041412
12000000 224.5361328125 0.01871227286756 224.49407958984 224.57620239258 1095.609361 0.09130531051 1095.404165 1095.804878 18577002 0.031276151537895 18577002 18577002 125.77668762207 4.6525368690491 117.4987411499 135.33265686035 0.18820862472057 0.00051128957420588 0.18734815716743 0.19005492329597
14000000 223.81742858887 0.013177489861846 223.78695678711 223.84832763672 1092.102491 0.06429869915 1091.953806 1092.253261 18553740 0.040980573743582 18553740 18553742 126.07898712158 4.136990070343 117.65035247803 135.5509185791 0.22097261250019 0.00030945337493904 0.22019994258881 0.22183221578598
16000000 223.32089233398 0.013540523126721 223.29039001465 223.35174560547 1089.679675 0.0660700962 1089.530841 1089.830222 18538766 0.070394515991211 18538766 18538766 125.68055725098 3.7980175018311 116.99115753174 134.72648620605 0.25191286206245 0.00039037835085765 0.25091907382011 0.25313875079155
18000000 222.84602355957 0.0054736300371587 222.83071899414 222.86315917969 1087.362584 0.02670821945 1087.287906 1087.446196 18536804 0.024075401946902 18536804 18536804 125.74584960938 3.9140486717224 117.17196655273 133.81945800781 0.28334847092628 0.00030131862149574 0.28250786662102 0.28429913520813
20000000 222.78910827637 0.0052058887667954 222.77499389648 222.80279541016 1087.08487 0.02540179345 1087.015999 1087.151655 18493886 0.024263937026262 18493886 18493886 122.74355316162 3.1354224681854 116.68202209473 132.71690368652 0.3147529065609 0.00039103938615881 0.30997958779335 0.31575107574463
22000000 222.33016967773 0.0091784298419952 222.30838012695 222.35147094727 1084.845509 0.04478554757 1084.739188 1084.949447 18522078 0.067382507026196 18522078 18522078 124.6354675293 2.3352134227753 118.93431091309 130.68305969238 0.3435033261776 0.0005417707725428 0.34170290827751 0.34466329216957
24000000 222.0318145752 0.0080341286957264 222.01332092285 222.05018615723 1083.389705 0.03920200504 1083.299466 1083.479347 18517418 0.0651491060853 18517418 18517418 127.78971099854 2.2218418121338 122.24922180176 133.03506469727 0.37937352061272 0.00047014068695717 0.37819841504097 0.38060197234154
26000000 221.82791137695 0.005249603651464 221.81410217285 221.84130859375 1082.394772 0.02561509737 1082.327391 1082.460143 18509776 0.031458713114262 18509776 18509776 125.32283782959 1.9973737001419 120.33222961426 129.7169342041 0.4081406891346 0.0023011011071503 0.40149879455566 0.40988317131996
28000000 221.82902526855 0.0067302561365068 221.81433105469 221.84387207031 1082.400207 0.03283984424 1082.328508 1082.472651 18502746 0.10749018192291 18502746 18502748 121.59435272217 1.9103466272354 118.02339935303 126.53301239014 0.4350717663765 0.0010239566909149 0.43278908729553 0.43703907728195
30000000 221.57038879395 0.006537358276546 221.55618286133 221.58529663086 1081.138208 0.03189861176 1081.068891 1081.210949 18478408 0.12765452265739 18478408 18478408 123.99847412109 1.6821531057358 120.21633911133 129.03427124023 0.46516835689545 0.0018473621457815 0.46153622865677 0.47241500020027
32000000 221.33456420898 0.0037982636131346 221.32490539551 221.34501647949 1079.987517 0.01853337866 1079.940387 1080.038518 18503310 0.031505182385445 18503310 18503310 122.31443786621 1.4843380451202 119.14339447021 125.68230438232 0.50095301866531 0.00042743748053908 0.49959871172905 0.50240957736969
34000000 221.33671569824 0.0049853264354169 221.32392883301 221.34936523438 1079.998015 0.02432557399 1079.935622 1080.059738 18485190 0.04580457136035 18485190 18485192 121.77655792236 1.198655962944 119.14168548584 125.20449066162 0.52604877948761 0.00050805968930945 0.52438205480576 0.52726352214813
36000000 221.33917236328 0.0050180065445602 221.32641601562 221.35200500488 1080.010002 0.02448503444 1079.947758 1080.072618 18491894 0.088000200688839 18491894 18491896 120.60150909424 1.683699131012 116.91227722168 125.36162567139 0.54219532012939 0.0039251851849258 0.53588193655014 0.55588573217392
38000000 221.03680419922 0.004154016263783 221.02673339844 221.04829406738 1078.534617 0.02026925043 1078.485477 1078.590681 18492626 0.058157540857792 18492626 18492626 122.62648010254 1.2604874372482 119.77870178223 126.47844696045 0.58891677856445 0.0010132938623428 0.58680802583694 0.59184581041336
40000000 221.06039428711 0.0022877771407366 221.0513458252 221.06913757324 1078.649723 0.0111630588 1078.605571 1078.692385 18491646 0.046136628836393 18491646 18491646 123.68585968018 1.5466995239258 120.54552459717 127.40948486328 0.61919921636581 0.00073882372817025 0.61710661649704 0.62128961086273
42000000 221.07327270508 0.0026172569487244 221.06439208984 221.08061218262 1078.712562 0.01277073395 1078.66923 1078.748375 18487646 0.053635977208614 18487646 18487646 122.41083526611 1.6366443634033 118.69902801514 127.30913543701 0.64674240350723 0.0010132255265489 0.64336389303207 0.64940351247787
44000000 221.09399414062 0.0033370268065482 221.08517456055 221.10270690918 1078.813671 0.01628280385 1078.770637 1078.856184 18483324 0.10401646047831 18483324 18483324 120.309425354 0.97674202919006 118.13372039795 123.39354705811 0.66095507144928 0.014670175500214 0.63181972503662 0.67327672243118
46000000 221.05107116699 0.0031575409229845 221.04151916504 221.06065368652 1078.604231 0.01540701423 1078.557623 1078.650989 18488844 0.074818231165409 18488844 18488844 129.61755371094 0.89324647188187 126.98450469971 132.20016479492 0.67175251245499 0.0050826296210289 0.66160559654236 0.6786350607872


==> data/dev2_cable/3ghz2/ch_ll_512_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.19972229004 0.0060438849031925 225.17977905273 225.21812438965 1098.847303 0.02949074074 1098.749991 1098.937095 18493936 0.063389919698238 18493936 18493936 256.42639160156 9.3110704421997 237.85217285156 272.86785888672 0.15949469804764 0.00020568934269249 0.15898197889328 0.15995725989342
12000000 224.53620910645 0.0052528791129589 224.52128601074 224.55686950684 1095.609734 0.02563107977 1095.536917 1095.710545 18621266 0.073446534574032 18621266 18621266 252.90327453613 8.1459741592407 236.19876098633 271.79406738281 0.19044841825962 0.00023083499399945 0.18988108634949 0.19110202789307
14000000 223.79229736328 0.0041184076108038 223.78125 223.80494689941 1091.979865 0.02009550034 1091.92596 1092.041588 18598262 0.042292721569538 18598262 18598262 252.61616516113 7.9623937606812 236.76426696777 271.78253173828 0.22286379337311 0.00029381323838606 0.22211436927319 0.22364623844624
16000000 223.32118225098 0.003632394829765 223.30908203125 223.33460998535 1089.68109 0.01772403279 1089.622047 1089.746609 18581310 0.068099543452263 18581310 18581310 252.36851501465 5.653938293457 239.51817321777 265.89987182617 0.25366508960724 0.00097391591407359 0.25193151831627 0.2549960911274
18000000 222.86170959473 0.0032945624552667 222.84870910645 222.873046875 1087.439123 0.01607560183 1087.375688 1087.494442 18567516 0.11004512012005 18567516 18567516 251.59552001953 6.1377477645874 237.43522644043 267.17944335938 0.28503224253654 0.00087057310156524 0.28268283605576 0.28615725040436
20000000 222.80308532715 0.0031356622930616 222.79330444336 222.81391906738 1087.15307 0.01530025889 1087.105344 1087.205932 18564040 0.079908102750778 18564038 18564040 251.0735168457 4.3405070304871 236.8582611084 263.25701904297 0.31618598103523 0.00033793022157624 0.31532284617424 0.31709209084511
22000000 222.33125305176 0.0026647599879652 222.32162475586 222.33961486816 1084.850795 0.01300252192 1084.803814 1084.891596 18548100 0.09217943996191 18548100 18548102 253.1155090332 3.9071264266968 238.66621398926 261.42742919922 0.34631916880608 0.0017208551289514 0.34386271238327 0.35001495480537
24000000 222.04176330566 0.0025090065319091 222.03346252441 222.05035400391 1083.438249 0.01224253313 1083.397746 1083.480166 18545896 0.084761090576649 18545896 18545896 254.97418212891 5.1003646850586 240.95066833496 267.38928222656 0.38057148456573 0.00047222935245372 0.37944561243057 0.38233667612076
26000000 221.82781982422 0.0024237188044935 221.82035827637 221.83534240723 1082.394325 0.01182637724 1082.357917 1082.431031 18534894 0.094859279692173 18534894 18534894 253.83520507812 5.8395023345947 238.66387939453 267.00637817383 0.41032627224922 0.0018991278484464 0.40430670976639 0.41259783506393
28000000 221.82989501953 0.0021430249325931 221.82336425781 221.83673095703 1082.404451 0.01045674987 1082.372585 1082.437807 18541780 0.056606743484735 18541780 18541780 247.47636413574 4.209442615509 236.41120910645 256.51132202148 0.43946933746338 0.00052465597400442 0.43772971630096 0.44112503528595
30000000 221.56977844238 0.0021748000290245 221.56245422363 221.57699584961 1081.135229 0.01061179437 1081.099491 1081.170446 18516072 0.12528002262115 18516072 18516074 252.28999328613 2.9915974140167 242.46481323242 260.09393310547 0.46922156214714 0.001569919870235 0.46449828147888 0.47128197550774
32000000 221.34362792969 0.0019143887329847 221.3365020752 221.34915161133 1080.031743 0.009341134502 1079.996973 1080.058695 18516898 0.19981110095978 18516898 18516898 249.09631347656 4.2883005142212 239.19102478027 259.01831054688 0.50123196840286 0.0017351706046611 0.49802738428116 0.50644022226334
34000000 221.30964660645 0.0018522982718423 221.30332946777 221.31478881836 1079.865933 0.009038168162 1079.835109 1079.891024 18513444 0.18423216044903 18513444 18513446 246.7935333252 4.4970870018005 235.56726074219 254.20175170898 0.52892661094666 0.0022657385561615 0.52364498376846 0.53312450647354
36000000 221.33985900879 0.0017468280857429 221.33441162109 221.34558105469 1080.013353 0.008523533293 1079.986772 1080.041273 18508578 0.095029637217522 18508578 18508578 244.85771179199 2.4381365776062 239.94621276855 251.73822021484 0.55346393585205 0.0016772780800238 0.54903841018677 0.55550462007523
38000000 221.04066467285 0.0020155152305961 221.03375244141 221.04672241211 1078.553453 0.009834574628 1078.519726 1078.583012 18506450 0.1134484782815 18506450 18506450 247.82415771484 2.406818151474 242.4670715332 252.72785949707 0.58728581666946 0.0073156915605068 0.57668977975845 0.59872651100159
40000000 221.05947875977 0.0018033714732155 221.05374145508 221.06536865234 1078.645256 0.008799433051 1078.617261 1078.673995 18507446 0.06239652633667 18507446 18507446 244.84013366699 2.3016505241394 240.1296081543 253.2463684082 0.61250370740891 0.0022309890482575 0.60681068897247 0.61624747514725
42000000 221.06669616699 0.0018908396596089 221.06048583984 221.07246398926 1078.680472 0.00922622834 1078.65017 1078.708616 18502202 0.16883361339569 18502202 18502202 243.52435302734 2.4731781482697 237.68325805664 250.84262084961 0.63854783773422 0.0056465892121196 0.62759381532669 0.64898711442947
44000000 221.08206176758 0.0040910681709647 221.0712890625 221.08924865723 1078.755448 0.01996209933 1078.702883 1078.790516 18503960 0.12073116004467 18503960 18503960 270.6901550293 4.1955428123474 257.45703125 278.58581542969 0.6701648235321 0.0066040139645338 0.63280290365219 0.67762982845306
46000000 221.09930419922 0.0044118240475655 221.08815002441 221.11116027832 1078.839581 0.02152720663 1078.785155 1078.897432 18499488 0.074420899152756 18499488 18499488 240.61582946777 10.495701789856 228.49911499023 260.74639892578 0.65621513128281 0.0084943836554885 0.630799472332 0.67514461278915


==> data/dev2_cable/3ghz2/ch_ll_768_bw.dat <==
value tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max tof_mean tof_std tof_min tof_max tof_mean_m tof_std_m tof_min_m tof_max_m delta_clk_mean delta_clk_std delta_clk_min delta_clk_max peak_height_mean peak_height_std peak_height_min peak_height_max peak_width_mean peak_width_std peak_width_min peak_width_max
10000000 225.20651245117 0.0053773419931531 225.19261169434 225.22508239746 1098.880435 0.02623838824 1098.812607 1098.971046 18509396 0.048448529094458 18509396 18509396 382.63186645508 12.208543777466 357.51788330078 409.80612182617 0.15967291593552 0.00015092207468115 0.15926168859005 0.16004295647144
12000000 224.53671264648 0.0041865641251206 224.52386474609 224.54930114746 1095.612191 0.02042806559 1095.5495 1095.673615 18673242 0.109414935112 18673242 18673242 382.36410522461 10.492963790894 356.07846069336 409.06997680664 0.19029365479946 0.00022723278379999 0.18964524567127 0.19082620739937
14000000 223.8011932373 0.0039168689399958 223.78791809082 223.81427001953 1092.023272 0.01911210559 1091.958497 1092.087079 18644082 0.12378752231598 18644082 18644082 380.50329589844 12.728155136108 356.50546264648 407.53875732422 0.22267608344555 0.00028301516431384 0.22200171649456 0.22333574295044
16000000 223.33108520508 0.0033202543854713 223.32078552246 223.3412322998 1089.729411 0.01620096392 1089.679154 1089.778923 18619936 0.09273824095726 18619934 18619936 380.85995483398 11.150657653809 354.64398193359 407.31420898438 0.25351172685623 0.00027968248468824 0.252620190382 0.2541478574276
18000000 222.84976196289 0.0028398961294442 222.83982849121 222.85855102539 1087.380825 0.01385708726 1087.332356 1087.423711 18597856 0.12546527385712 18597856 18597856 380.75833129883 11.008032798767 354.72622680664 405.17828369141 0.28542482852936 0.00037936886656098 0.28443214297295 0.28623554110527
20000000 222.8166809082 0.0027373447082937 222.8091583252 222.82681274414 1087.219408 0.01335669431 1087.182702 1087.268846 18579598 0.13190394639969 18579598 18579598 374.87850952148 4.8191604614258 362.67068481445 389.94067382812 0.31508359313011 0.0015939584700391 0.31193742156029 0.31690385937691
22000000 222.32392883301 0.0024019908159971 222.31547546387 222.33084106445 1084.815057 0.01172035695 1084.773809 1084.848785 18572880 0.12220125645399 18572878 18572880 380.85076904297 6.8791375160217 361.06069946289 394.16561889648 0.3488941192627 0.0010460052872077 0.34516015648842 0.35023567080498
24000000 222.04000854492 0.0025200236123055 222.02980041504 222.04899597168 1083.429686 0.01229629025 1083.379877 1083.47354 18562832 0.14050628244877 18562830 18562832 385.58453369141 6.2946643829346 368.84963989258 401.92297363281 0.3792624771595 0.0014229208463803 0.37662011384964 0.38352620601654
26000000 221.82777404785 0.0019642445258796 221.81904602051 221.83297729492 1082.394102 0.00958440258 1082.351514 1082.419491 18560298 0.073258295655251 18560298 18560298 374.59524536133 6.0240445137024 356.68237304688 390.69821166992 0.41077327728271 0.0004432903660927 0.40971174836159 0.41172167658806
28000000 221.83001708984 0.002019204897806 221.82357788086 221.83824157715 1082.405047 0.009852578117 1082.373627 1082.445178 18553948 0.10030598193407 18553948 18553948 377.1750793457 6.379985332489 361.27941894531 391.78912353516 0.43817266821861 0.00087485555559397 0.43616926670074 0.44040668010712
30000000 221.5708770752 0.0024990600068122 221.5647277832 221.57881164551 1081.14059 0.01219399971 1081.110585 1081.179306 18543738 0.1946182101965 18543738 18543740 379.56292724609 5.090546131134 367.25271606445 393.96801757812 0.47335559129715 0.0017504640854895 0.46510180830956 0.47672963142395
32000000 221.30700683594 0.0017856743652374 221.29997253418 221.31269836426 1079.853053 0.008713081171 1079.818729 1079.880824 18530122 0.17564661800861 18530122 18530122 376.86749267578 5.7638716697693 363.58676147461 391.30310058594 0.4990468621254 0.0025292253121734 0.49379235506058 0.50603783130646
34000000 221.34672546387 0.0017278459854424 221.34158325195 221.35160827637 1080.046857 0.008430911377 1080.021766 1080.070682 18535680 0.069312915205956 18535678 18535680 369.22412109375 4.4675903320312 357.20434570312 379.41931152344 0.52393633127213 0.0014926558360457 0.51953357458115 0.52674734592438
36000000 221.34989929199 0.0016478799516335 221.34411621094 221.35511779785 1080.062344 0.00804072235 1080.034125 1080.087807 18532080 0.0669329687953 18532080 18532080 361.70401000977 4.2841682434082 353.02865600586 371.3215637207 0.54946881532669 0.0017012831522152 0.54477083683014 0.55235075950623
38000000 221.06878662109 0.0024889537598938 221.06163024902 221.07484436035 1078.690673 0.01214468694 1078.655754 1078.720231 18521444 0.13485856354237 18521444 18521444 373.29595947266 2.4584257602692 365.75936889648 378.62368774414 0.59467744827271 0.0052020386792719 0.57874780893326 0.5992539525032
40000000 221.06044006348 0.0021058104466647 221.05418395996 221.06729125977 1078.649946 0.01027516422 1078.61942 1078.683376 18509392 0.088430888950825 18509392 18509392 373.40243530273 4.3638744354248 362.67388916016 386.98199462891 0.62362289428711 0.0013878657482564 0.61966681480408 0.62621539831161
42000000 221.06593322754 0.0018518900033087 221.06002807617 221.07168579102 1078.67675 0.009036176042 1078.647936 1078.704819 18502840 0.094163656234741 18502840 18502840 365.28207397461 4.9499287605286 354.80200195312 378.41452026367 0.64492219686508 0.0024268783163279 0.64037245512009 0.65032589435577
44000000 221.04840087891 0.0039061896968633 221.03985595703 221.05926513672 1078.591202 0.01905999692 1078.549507 1078.644213 18499148 0.23255506157875 18499148 18499148 360.14318847656 5.634003162384 349.13369750977 372.12884521484 0.66155391931534 0.012026653625071 0.63504177331924 0.67692184448242
46000000 221.08561706543 0.0062569435685873 221.07611083984 221.09921264648 1078.772796 0.03053034655 1078.726411 1078.839134 18497490 0.31469389796257 18497490 18497492 394.13330078125 6.9925713539124 375.53594970703 407.32543945312 0.67989766597748 0.015947110950947 0.6311366558075 0.69892680644989


==> data/signal.dat <==
t real imag
0.000000000000000000e+00 1.465559354983299875e-03 1.465559354983300309e-03
1.627604166666666745e-08 4.396677948534499954e-03 -2.931118709966499571e-03
3.255208333333333489e-08 -1.954079139977700497e-03 2.931118709966499571e-03
4.882812500000000234e-08 -1.196528382027151482e-19 9.770395699888500315e-04
6.510416666666666979e-08 -4.885197849944199200e-04 -4.885197849944201368e-04
8.138020833333333062e-08 -2.393056764054302965e-19 1.954079139977700063e-03
9.765625000000000468e-08 9.770395699888500315e-04 1.196528382027151482e-19
1.139322916666666655e-07 9.770395699888500315e-04 1.196528382027151482e-19
1.302083333333333396e-07 2.442599041387400177e-03 -9.770395699888498146e-04
1.464843749999999872e-07 -1.465559354983300309e-03 1.954079139977700063e-03
1.627604166666666612e-07 3.908158279955400126e-03 -1.465559354983299659e-03
1.790364583333333353e-07 9.770395699888500315e-04 -4.885197849944199200e-04
1.953125000000000094e-07 -9.770395699888502483e-04 1.954079139977700063e-03
2.115885416666666570e-07 2.931118709966500004e-03 4.885197849944203537e-04
2.278645833333333310e-07 -1.465559354983299659e-03 -3.908158279955400126e-03
2.441406250000000051e-07 2.931118709966500004e-03 4.885197849944203537e-04
2.604166666666666791e-07 -1.465559354983300309e-03 9.770395699888498146e-04
2.766927083333333532e-07 4.885197849944199200e-04 4.885197849944201368e-04
2.929687499999999743e-07 -3.419638611376299431e-03 -4.396677948534499954e-03
3.092447916666666484e-07 9.770395699888498146e-04 1.465559354983300309e-03
3.255208333333333225e-07 -2.442599041387399743e-03 -1.954079139977700497e-03
3.417968749999999965e-07 -2.393056764054302965e-19 1.954079139977700063e-03
3.580729166666666706e-07 4.885197849944201368e-04 -4.885197849944199200e-04
3.743489583333333447e-07 2.442599041387400610e-03 -1.954079139977699629e-03
3.906250000000000187e-07 -4.885197849944199200e-04 -4.885197849944201368e-04
4.069010416666666928e-07 -4.885197849944199200e-04 -4.885197849944201368e-04
4.231770833333333139e-07 4.396677948534499954e-03 5.384377576554526249e-19
4.394531249999999880e-07 -1.954079139977699629e-03 -2.442599041387400610e-03
4.557291666666666620e-07 1.465559354983299875e-03 9.770395699888502483e-04
4.720052083333333361e-07 -1.196528382027151482e-19 9.770395699888500315e-04
4.882812500000000102e-07 9.770395699888500315e-04 1.196528382027151482e-19
5.045572916666666842e-07 9.770395699888498146e-04 9.770395699888502483e-04
5.208333333333333583e-07 1.954079139977700063e-03 -4.885197849944198116e-04
5.371093750000000324e-07 -9.770395699888504652e-04 3.419638611376299864e-03
5.533854166666667064e-07 -4.885197849944191610e-04 -7.327796891331700424e-03
5.696614583333333805e-07 4.885197849944199200e-04 4.885197849944201368e-04
5.859374999999999487e-07 4.885197849944202452e-04 -1.465559354983300092e-03
6.022135416666666227e-07 4.885197849944200284e-04 5.982641910135697227e-20
6.184895833333332968e-07 9.770395699888498146e-04 1.465559354983300309e-03
6.347656249999999709e-07 2.931118709966500004e-03 -9.770395699888495978e-04
6.510416666666666449e-07 4.885197849944203537e-04 -2.442599041387400177e-03
6.673177083333333190e-07 9.770395699888500315e-04 -4.885197849944199200e-04
6.835937499999999931e-07 1.465559354983300526e-03 -3.908158279955400126e-03
6.998697916666666671e-07 3.419638611376299864e-03 -4.885197849944195947e-04
7.161458333333333412e-07 -1.954079139977700063e-03 -4.885197849944202452e-04
7.324218750000000152e-07 1.954079139977700497e-03 -3.908158279955400126e-03
7.486979166666666893e-07 -1.954079139977700063e-03 -4.885197849944202452e-04
7.649739583333333634e-07 1.465559354983300309e-03 -9.770395699888498146e-04
7.812500000000000374e-07 1.465559354983300309e-03 -9.770395699888498146e-04
7.975260416666667115e-07 4.885197849944199200e-04 9.770395699888500315e-04
8.138020833333333856e-07 4.885197849944201368e-04 -4.885197849944199200e-04
8.300781249999999538e-07 4.885197849944197031e-04 2.931118709966500004e-03
8.463541666666666278e-07 -2.931118709966500004e-03 -1.465559354983300526e-03
8.626302083333333019e-07 2.442599041387400177e-03 1.465559354983300309e-03
8.789062499999999759e-07 1.794792573040757918e-19 -1.465559354983300092e-03
8.951822916666666500e-07 3.419638611376299431e-03 2.442599041387400610e-03
9.114583333333333241e-07 -9.770395699888498146e-04 -1.954079139977700063e-03
9.277343749999999981e-07 4.885197849944201368e-04 -4.885197849944199200e-04
9.440104166666666722e-07 2.442599041387400177e-03 -4.885197849944197031e-04
9.602864583333332404e-07 -3.419638611376299864e-03 1.465559354983299659e-03
9.765625000000000203e-07 2.931118709966500438e-03 -1.954079139977699629e-03
9.928385416666665885e-07 1.465559354983299875e-03 1.954079139977700063e-03
1.009114583333333368e-06 4.885197849944203537e-04 -2.931118709966500004e-03
1.025390624999999937e-06 -9.770395699888502483e-04 1.954079139977700063e-03
1.041666666666666717e-06 3.908158279955400126e-03 -9.770395699888495978e-04
1.057942708333333285e-06 -4.396677948534499954e-03 -5.384377576554526249e-19
1.074218750000000065e-06 2.931118709966500004e-03 -1.465559354983299659e-03
1.090494791666666633e-06 -1.465559354983300092e-03 -4.885197849944202452e-04
1.106770833333333413e-06 3.908158279955400126e-03 4.786113528108605930e-19
1.123046874999999981e-06 -4.885197849944201368e-04 9.770395699888500315e-04
1.139322916666666761e-06 9.770395699888502483e-04 -1.954079139977700063e-03
1.155598958333333329e-06 4.885197849944201368e-04 -9.770395699888500315e-04
1.171874999999999897e-06 2.393056764054302965e-19 -1.954079139977700063e-03
1.188151041666666677e-06 2.931118709966500004e-03 1.465559354983300526e-03
1.204427083333333245e-06 4.885197849944201368e-04 -9.770395699888500315e-04
1.220703125000000025e-06 4.885198082774900100e-03 -9.770395699888493810e-04
1.236979166666666594e-06 -4.885197849944203537e-04 2.442599041387400177e-03
1.253255208333333374e-06 3.908158279955400126e-03 -2.442599041387399743e-03
1.269531249999999942e-06 -1.465559354983300309e-03 1.954079139977700063e-03
1.285807291666666722e-06 1.465559354983300092e-03 1.794792573040757918e-19
1.302083333333333290e-06 1.794792573040757918e-19 -1.465559354983300092e-03
1.318359375000000070e-06 9.770395699888500315e-04 1.196528382027151482e-19
1.334635416666666638e-06 0.000000000000000000e+00 -0.000000000000000000e+00
1.350911458333333418e-06 -4.396677948534499954e-03 -2.442599041387400610e-03
1.367187499999999986e-06 3.419638611376299864e-03 1.465559354983300526e-03
1.383463541666666766e-06 -9.770395699888495978e-04 -4.396677948534499954e-03
1.399739583333333334e-06 -2.393056764054302965e-19 1.954079139977700063e-03
1.416015624999999902e-06 1.465559354983299875e-03 2.442599041387400177e-03
1.432291666666666682e-06 -9.770395699888498146e-04 -9.770395699888502483e-04
1.448567708333333251e-06 4.396677948534499954e-03 2.442599041387400610e-03
1.464843750000000030e-06 -4.885197849944199200e-04 -9.770395699888500315e-04
1.481119791666666599e-06 2.442599041387400177e-03 2.991321097635472739e-19
1.497395833333333379e-06 1.465559354983299875e-03 2.442599041387400177e-03
1.513671874999999947e-06 9.770395699888502483e-04 -1.954079139977700063e-03
1.529947916666666727e-06 -1.465559354983300309e-03 9.770395699888498146e-04
1.546223958333333295e-06 4.885197849944197031e-04 2.442599041387400177e-03
1.562500000000000075e-06 1.465559354983300092e-03 4.885197849944202452e-04
1.578776041666666643e-06 -2.393056764054302965e-19 1.954079139977700063e-03
1.595052083333333423e-06 -2.442599041387400177e-03 -2.991321097635472739e-19
1.611328124999999991e-06 3.908158279955400126e-03 4.786113528108605930e-19
1.627604166666666771e-06 -5.982641910135697227e-20 4.885197849944200284e-04
1.643880208333333339e-06 1.954079139977700063e-03 -4.885197849944198116e-04
1.660156249999999908e-06 3.419638611376299864e-03 4.885197849944204621e-04
1.676432291666666687e-06 -1.465559354983300092e-03 4.885197849944198116e-04
1.692708333333333256e-06 3.419638611376300298e-03 -1.954079139977699629e-03
1.708984375000000036e-06 -9.770395699888504652e-04 4.396677948534499954e-03
1.725260416666666604e-06 1.465559354983300309e-03 -1.465559354983299875e-03
1.741536458333333384e-06 -4.885197849944198116e-04 -1.465559354983300092e-03
1.757812499999999952e-06 2.442599041387400177e-03 2.991321097635472739e-19
1.774088541666666732e-06 -2.393056764054302965e-19 1.954079139977700063e-03
1.790364583333333300e-06 1.954079139977700063e-03 4.885197849944202452e-04
1.806640625000000080e-06 2.442599041387400610e-03 -2.442599041387399743e-03
1.822916666666666648e-06 -3.419638611376299864e-03 1.465559354983299659e-03
1.839192708333333428e-06 3.419638611376300298e-03 -2.931118709966499571e-03
1.855468749999999996e-06 -4.885197849944201368e-04 9.770395699888500315e-04
1.871744791666666564e-06 -9.770395699888500315e-04 -4.885197849944201368e-04
1.888020833333333344e-06 1.465559354983300309e-03 -2.442599041387400177e-03
1.904296874999999913e-06 -1.465559354983300526e-03 2.931118709966500004e-03
1.920572916666666481e-06 9.770395699888504652e-04 -3.419638611376299864e-03
1.936848958333333472e-06 -1.465559354983300092e-03 -4.885197849944202452e-04
1.953125000000000041e-06 0.000000000000000000e+00 -0.000000000000000000e+00
1.969401041666666609e-06 9.770395699888502483e-04 -9.770395699888498146e-04
1.985677083333333177e-06 2.991321097635472739e-19 -2.442599041387400177e-03
2.001953125000000169e-06 9.770395699888498146e-04 1.465559354983300309e-03
2.018229166666666737e-06 1.954079139977700497e-03 -4.396677948534499954e-03
2.034505208333333305e-06 2.442599041387399743e-03 1.954079139977700497e-03
2.050781249999999873e-06 -1.465559354983299875e-03 -1.954079139977700063e-03
2.067057291666666865e-06 2.931118709966500004e-03 -9.770395699888495978e-04
2.083333333333333433e-06 -2.931118709966500004e-03 -4.885197849944203537e-04
2.099609375000000001e-06 3.419638611376299864e-03 1.465559354983300526e-03
2.115885416666666570e-06 -1.465559354983299875e-03 -9.770395699888502483e-04
2.132161458333333138e-06 2.442599041387399743e-03 2.442599041387400610e-03
2.148437500000000129e-06 9.770395699888502483e-04 -9.770395699888498146e-04
2.164713541666666698e-06 4.885197849944197031e-04 2.931118709966500004e-03
2.180989583333333266e-06 -1.954079139977700063e-03 -4.885197849944202452e-04
2.197265624999999834e-06 2.442599041387400177e-03 2.991321097635472739e-19
2.213541666666666826e-06 -1.465559354983300092e-03 4.885197849944198116e-04
2.229817708333333394e-06 1.954079139977700063e-03 -4.885197849944198116e-04
2.246093749999999962e-06 -4.396677948534499954e-03 3.419638611376299431e-03
2.262369791666666530e-06 2.589154802262800051e-02 -1.221299450844499576e-02
2.278645833333333522e-06 2.115290611982300339e-01 -2.173912972211799743e-01
2.294921875000000090e-06 -7.474352419376395495e-02 -2.950659394264200097e-01
2.311197916666666658e-06 -2.843185067176799974e-01 2.037127465009699601e-01
2.327473958333333226e-06 2.774792313575700220e-01 1.939423531293900382e-01
2.343749999999999795e-06 1.108939945697800383e-01 -3.356131017208099920e-01
2.360026041666666786e-06 -3.595505654811900209e-01 2.491450868546995351e-02
2.376302083333333355e-06 1.382510960102099618e-01 3.287738263607000166e-01
2.392578124999999923e-06 2.765021920204200345e-01 -2.423058152198799831e-01
2.408854166666666491e-06 -3.136297166347499776e-01 -1.768441647291200403e-01
2.425130208333333483e-06 -8.646800369024304489e-02 3.561309278011299817e-01
2.441406250000000051e-06 3.751831948757199942e-01 -4.054714366793595037e-02
2.457682291666666619e-06 -1.397166550159499310e-01 -3.434294164180800024e-01
2.473958333333333187e-06 -2.955544590950000550e-01 2.437713742256199800e-01
2.490234375000000179e-06 3.160723149776499818e-01 2.071323841810200350e-01
2.506510416666666747e-06 1.235955059528400374e-01 -3.561309278011299817e-01
2.522786458333333315e-06 -3.732291162013999797e-01 -1.856375113129604681e-02
2.539062499999999883e-06 7.376648485660596000e-02 3.649242818355600271e-01
2.555338541666666875e-06 3.502686917781799858e-01 -1.660967320203799447e-01
2.571614583333333443e-06 -2.496336102485699759e-01 -2.960429787635800447e-01
2.587890625000000012e-06 -2.266731858253500376e-01 3.199804723262799633e-01
2.604166666666666580e-06 3.561309278011299817e-01 1.441133320331600687e-01
2.620442708333333148e-06 8.304836601018904252e-02 -3.844650685787199818e-01
2.636718750000000140e-06 -3.888617455959300084e-01 1.660967245697995281e-02
2.652994791666666708e-06 9.184172004461295391e-02 3.834880292415600023e-01
2.669270833333333276e-06 3.673668801784499838e-01 -1.739130467176399353e-01
2.685546874999999844e-06 -2.291157841682399665e-01 -3.165608346462200351e-01
2.701822916666666836e-06 -2.867611050605800571e-01 2.896922230720499480e-01
2.718098958333333404e-06 3.390327394008599837e-01 2.232535481452900261e-01
2.734374999999999972e-06 1.675622910261200527e-01 -3.712750375270800207e-01
2.750651041666666540e-06 -3.869076669216199860e-01 -9.868099540472004272e-02
2.766927083333333532e-06 -4.592086002230604674e-02 4.044943749904599817e-01
2.783203125000000100e-06 4.132877290248900271e-01 -2.100635133683694672e-02
2.799479166666666668e-06 -6.497313082218193758e-02 -4.044943749904599817e-01
2.815755208333333237e-06 -3.986321389675099858e-01 1.333658993244199453e-01
2.832031249999999805e-06 1.719589680433299406e-01 3.722520768642400002e-01
2.848307291666666797e-06 3.634587228298200023e-01 -2.242305874824499501e-01
2.864583333333333365e-06 -2.530532479286199399e-01 -3.214460313320200435e-01
2.880859374999999933e-06 -3.063018918037400673e-01 2.906692624092099275e-01
2.897135416666666501e-06 3.165608346462199241e-01 2.725940346717800611e-01
2.913411458333333493e-06 2.559843659400900528e-01 -3.419638574123399222e-01
2.929687500000000061e-06 -3.541768491268200147e-01 -2.173912972211800576e-01
2.945963541666666629e-06 -2.061553448438600555e-01 3.742061555385600147e-01
2.962239583333333197e-06 3.844650685787199818e-01 1.748900860548000535e-01
2.978515625000000189e-06 1.690278500318500576e-01 -4.005862176418300002e-01
2.994791666666666757e-06 -4.044943749904599817e-01 -1.328773796558400666e-01
3.011067708333333325e-06 -1.319003403186800594e-01 4.098680913448299878e-01
3.027343749999999894e-06 4.171958863735200085e-01 1.113825142383600558e-01
3.043619791666666462e-06 1.167562305927300620e-01 -4.230581223964700044e-01
3.059895833333333453e-06 -4.259892404079400063e-01 -8.646800369024305877e-02
3.076171875000000022e-06 -1.045432314276700525e-01 4.230581223964700044e-01
3.092447916666666590e-06 4.328285157680499817e-01 9.086468070745505610e-02
3.108723958333333158e-06 9.868099540472005660e-02 -4.279433190822600208e-01
3.125000000000000150e-06 -4.245236814022099736e-01 -9.868099540472005660e-02
3.141276041666666718e-06 -1.216414272785200507e-01 4.303859174251600250e-01
3.157552083333333286e-06 4.284318387508400106e-01 1.201758682727800537e-01
3.173828124999999854e-06 1.514411270618400418e-01 -4.196384847164200127e-01
3.190104166666666846e-06 -4.142647683620500065e-01 -1.529066860675800665e-01
3.206380208333333414e-06 -1.934538334608100485e-01 4.035173356533099942e-01
3.222656249999999982e-06 3.986321389675099858e-01 2.081094235181800423e-01
3.238932291666666551e-06 2.427943348884600561e-01 -3.883732259273499632e-01
3.255208333333333542e-06 -3.595505654811899654e-01 -2.554958462715100631e-01
3.271484375000000110e-06 -3.033707737922700653e-01 3.429408967494999572e-01
3.287760416666666679e-06 3.116756081581099624e-01 3.224230706691700310e-01
3.304036458333333247e-06 3.659013211727100701e-01 -2.843185067176799419e-01
3.320312499999999815e-06 -2.398632168769799511e-01 -3.805569112300900558e-01
3.336588541666666807e-06 -4.113336503505700126e-01 2.061553448438599445e-01
3.352864583333333375e-06 1.397166550159499310e-01 4.294088780879999900e-01
3.369140624999999943e-06 4.592086076736500155e-01 -9.330727905034993941e-02
3.385416666666666511e-06 -2.247191034257394610e-02 -4.582315683364899805e-01
3.401692708333333503e-06 -4.543234109878500071e-01 -2.833414822816805387e-02
3.417968750000000071e-06 -1.138251125812500542e-01 4.489496946334800009e-01
3.434244791666666639e-06 4.279433190822600208e-01 1.739130467176400463e-01
3.450520833333333208e-06 2.535417675972000406e-01 -4.015632569789899242e-01
3.466796875000000199e-06 -3.365901410579699715e-01 -3.019052147865300406e-01
3.483072916666666767e-06 -3.800683915615100661e-01 2.867611050605799461e-01
3.499348958333333336e-06 2.061553448438599445e-01 4.152418076991999940e-01
3.515624999999999904e-06 4.606741666793799928e-01 -1.265266239643099422e-01
3.531901041666666472e-06 -2.100635133683693978e-02 -4.689790010452299929e-01
3.548177083333333464e-06 -4.650708436965900194e-01 -6.399609148502305445e-02
3.564453125000000032e-06 -1.797752827405900422e-01 4.406448602676399928e-01
3.580729166666666600e-06 3.883732259273499632e-01 2.608695626258900613e-01
3.597005208333333168e-06 3.619931638240800331e-01 -3.229115903377499652e-01
3.613281250000000160e-06 -2.188568711280799439e-01 -4.132877290248900271e-01
3.629557291666666728e-06 -4.582315683364899805e-01 1.148021519184099504e-01
3.645833333333333296e-06 -1.660967245698006037e-02 4.758182764053299763e-01
3.662109374999999864e-06 4.616512060165400277e-01 1.255495846271500460e-01
3.678385416666666856e-06 2.603810429573100715e-01 -4.088910520076799449e-01
3.694661458333333424e-06 -3.126526772975899426e-01 -3.512457311153400763e-01
3.710937499999999993e-06 -4.411333799362199826e-01 2.129946202039699477e-01
3.727213541666666561e-06 6.888128817081494437e-02 4.743527173995999990e-01
3.743489583333333129e-06 4.777723550796499907e-01 6.741572916507705682e-02
3.759765625000000121e-06 2.247191071510300509e-01 -4.333170354366300270e-01
3.776041666666666689e-06 -3.356131017208099365e-01 -3.312164247036000764e-01
3.792317708333333257e-06 -4.421104192733800176e-01 2.212994694709799481e-01
3.808593749999999825e-06 5.422569438815093984e-02 4.855886697769200011e-01
3.824869791666666393e-06 4.767953157424900112e-01 9.965803474187905076e-02
3.841145833333332962e-06 2.750366330146800653e-01 -4.162188470363599180e-01
3.857421875000000377e-06 -2.901807427406299378e-01 -3.849535882473000825e-01
3.873697916666666945e-06 -4.670249223709099784e-01 1.353199779987299400e-01
3.889973958333333513e-06 -5.178309604525606347e-02 4.890083074569699928e-01
3.906250000000000081e-06 4.377137422561599989e-01 2.188568711280800549e-01
3.922526041666666650e-06 3.825109899044000783e-01 -3.219345510005999222e-01
3.938802083333333218e-06 -1.426477730274199329e-01 -4.684904813766500031e-01
3.955078124999999786e-06 -4.938935041427600092e-01 -3.370786458253906270e-02
3.971354166666666354e-06 -2.447484135627700508e-01 4.396678209304799578e-01
3.987630208333332922e-06 2.965314984321599234e-01 3.888617455959300639e-01
4.003906250000000337e-06 4.904738664627100175e-01 -1.143136322498299468e-01
4.020182291666666906e-06 1.123595535755200492e-01 -4.875427484512300236e-01
4.036458333333333474e-06 -3.903273046016699221e-01 -2.940889000892600302e-01
4.052734375000000042e-06 -4.509037733078000709e-01 2.374206185340899389e-01
4.069010416666666610e-06 -6.072381551618892160e-17 4.958475828170800237e-01
4.085286458333333178e-06 4.518808126449599949e-01 2.115290611982300617e-01
4.101562499999999747e-06 4.069369733333600414e-01 -3.141182363033299674e-01
4.117838541666666315e-06 -8.060576766729395104e-02 -4.904738664627100175e-01
4.134114583333333730e-06 -4.738641977310200093e-01 -1.441133320331600687e-01
4.150390625000000298e-06 -3.702979981899300332e-01 3.531998097896599242e-01
4.166666666666666866e-06 1.255495846271499349e-01 4.885197877883900031e-01
4.182942708333333435e-06 4.909623861312900073e-01 1.104054749012000486e-01
4.199218750000000003e-06 3.590620458126100312e-01 -3.698094785213499325e-01
4.215494791666666571e-06 -1.387396156787899515e-01 -4.836345911025999866e-01
4.231770833333333139e-06 -4.855886697769200011e-01 -1.133365929126700505e-01
4.248046874999999707e-06 -3.683439195156100743e-01 3.639472424983999366e-01
4.264322916666666275e-06 1.172447502613099407e-01 4.929164648055999742e-01
4.280598958333333691e-06 4.836345911025999866e-01 1.533952057361600563e-01
4.296875000000000259e-06 4.059599339962000619e-01 -3.336590230464899220e-01
4.313151041666666827e-06 -5.715681612491593788e-02 -5.051294565200800113e-01
4.329427083333333395e-06 -4.504152536392200257e-01 -2.120175808668100514e-01
4.345703124999999963e-06 -4.489496946334800564e-01 2.647777199745199317e-01
4.361979166666666532e-06 -4.298974201083206187e-02 5.148998498916600441e-01
4.378255208333333100e-06 4.010747373104099345e-01 3.121641278266900632e-01
4.394531249999999668e-06 4.938935041427600092e-01 -1.553492844104799320e-01
4.410807291666667083e-06 1.729360073804900588e-01 -4.909623861312900073e-01
4.427083333333333651e-06 -2.984855771064799379e-01 -4.074254930019400311e-01
4.443359375000000220e-06 -5.148998498916600441e-01 7.327796891331637107e-03
4.459635416666666788e-06 -3.165608346462200351e-01 4.196384847164199572e-01
4.475911458333333356e-06 1.392281353473699412e-01 4.963361024856600134e-01
4.492187499999999924e-06 4.811919927596999824e-01 1.792867630720100525e-01
4.508463541666666492e-06 4.548119306564300524e-01 -2.760136723518399338e-01
4.524739583333333060e-06 7.278944551944706298e-02 -5.124572515487699764e-01
4.541015624999999629e-06 -3.502686917781799303e-01 -3.683439195156100743e-01
4.557291666666667044e-06 -5.197850465774499495e-01 5.617977678775793599e-02
4.573567708333333612e-06 -3.082559704780600818e-01 4.294088780879999345e-01
4.589843750000000180e-06 1.348314583301499503e-01 5.031753778457600523e-01
4.606119791666666748e-06 4.650708436965900194e-01 2.159257382154500526e-01
4.622395833333333317e-06 4.938935041427600092e-01 -2.169027775525999568e-01
4.638671874999999885e-06 1.646311730146400587e-01 -4.953590631484999784e-01
4.654947916666666453e-06 -2.579384446144099563e-01 -4.469956159591700340e-01
4.671223958333333021e-06 -5.075720548629799600e-01 -9.721543639898305722e-02
4.687499999999999589e-06 -4.357596337795300312e-01 3.087444901466399605e-01
4.703776041666667005e-06 -7.914020866155606349e-02 5.173424482345599928e-01
4.720052083333333573e-06 3.287738263606999611e-01 4.054714143276200722e-01
4.736328125000000141e-06 5.158768892288200236e-01 3.615046292543406398e-02
4.752604166666666709e-06 4.186614453792600332e-01 -3.458720147609699591e-01
4.768880208333333277e-06 4.201270267367405997e-02 -5.227161645889299990e-01
4.785156249999999846e-06 -3.321934640407599448e-01 -3.947239816188800599e-01
4.801432291666666414e-06 -5.173424482345599928e-01 -3.761602193117106335e-02
4.817708333333332982e-06 -4.245236814022100291e-01 3.365901410579699715e-01
4.833984375000000397e-06 -7.474352419376406598e-02 5.261358022689800462e-01
4.850260416666666965e-06 3.014166951179499399e-01 4.303859174251600805e-01
4.866536458333333533e-06 5.080605745315599497e-01 1.021006330847700622e-01
4.882812500000000102e-06 4.777723550796500462e-01 -2.735710740089399295e-01
4.899088541666666670e-06 1.719589680433300516e-01 -4.997557401657100051e-01
4.915364583333333238e-06 -2.007816284894899383e-01 -4.860771894454999908e-01
4.931640624999999806e-06 -4.650708436965899639e-01 -2.276502251625100448e-01
4.947916666666666374e-06 -5.158768892288200236e-01 1.377625763416299443e-01
4.964192708333332943e-06 -3.209575116634400538e-01 4.298973977565799243e-01
4.980468750000000358e-06 3.175378590822193481e-02 5.280898809433000052e-01
4.996744791666666926e-06 3.571079671382899612e-01 3.922813832759900476e-01
5.013020833333333494e-06 5.168539285659800031e-01 7.034684717655206865e-02
5.029296875000000062e-06 4.821690320968600729e-01 -2.760136723518399338e-01
5.045572916666666631e-06 2.129946202039700587e-01 -4.885197877883900031e-01
5.061848958333333199e-06 -1.358084976673099575e-01 -5.153883695602400339e-01
5.078124999999999767e-06 -4.088910520076799449e-01 -3.277967870235400372e-01
5.094401041666666335e-06 -5.271128416061400257e-01 -9.770395699889146499e-04
5.110677083333333750e-06 -4.562774896621700771e-01 3.082559704780599708e-01
5.126953125000000318e-06 -1.885686367750200598e-01 4.987787008285500256e-01
5.143229166666666887e-06 1.411822140216799359e-01 5.188080072402999621e-01
5.159505208333333455e-06 4.000976979732499550e-01 3.458720147609700701e-01
5.175781250000000023e-06 5.280898809433000052e-01 4.640937969088606424e-02
5.192057291666666591e-06 4.948705434799200442e-01 -2.642892003059399419e-01
5.208333333333333159e-06 2.677088379859900447e-01 -4.665364027023299331e-01
5.224609374999999728e-06 -3.957010433077793460e-02 -5.310209989547699516e-01
5.240885416666666296e-06 -3.102100491523699377e-01 -4.313629567623100680e-01
5.257161458333333711e-06 -4.919394254684399947e-01 -1.861260384321200556e-01
5.273437500000000279e-06 -5.300439596176099721e-01 1.157791912555699299e-01
5.289713541666666847e-06 -4.191499650478400785e-01 3.615046441554999324e-01
5.305989583333333416e-06 -1.660967320203800557e-01 5.080605745315599497e-01
5.322265624999999984e-06 1.182217895984599282e-01 5.261358022689800462e-01
5.338541666666666552e-06 3.575964868068699509e-01 3.942354619503000701e-01
5.354817708333333120e-06 4.997557401657100051e-01 1.612115353345900670e-01
5.371093749999999688e-06 5.368832349777199475e-01 -1.221299469470999294e-01
5.387369791666666256e-06 4.357596337795300312e-01 -3.492916524410199508e-01
5.403645833333333672e-06 2.051783055067100681e-01 -4.943820238113399990e-01
5.419921875000000240e-06 -5.373717471957193542e-02 -5.359061956405599680e-01
5.436197916666666808e-06 -2.887151837348899686e-01 -4.572545289993300566e-01
5.452473958333333376e-06 -4.548119306564299413e-01 -2.647777199745200427e-01
5.468749999999999944e-06 -5.344406366348299908e-01 -1.270151417702406610e-02
5.485026041666666513e-06 -5.080605745315599497e-01 2.256961464881899471e-01
5.501302083333333081e-06 -3.732291162014000352e-01 4.020517766475699695e-01
5.517578124999999649e-06 -1.538837254047400460e-01 5.192965269088699598e-01
5.533854166666667064e-06 7.767464220523792595e-02 5.339521169662500011e-01
5.550130208333333632e-06 2.838299870490999521e-01 4.655593633651700647e-01
5.566406250000000201e-06 4.323399960994699365e-01 3.014166951179500509e-01
5.582682291666666769e-06 5.280898809433000052e-01 8.646800369024307265e-02
5.598958333333333337e-06 5.354176759719799783e-01 -1.372740566730499545e-01
5.615234374999999905e-06 4.631167650222800525e-01 -3.190034329891199283e-01
5.631510416666666473e-06 3.146067559719100681e-01 -4.499267339706399249e-01
5.647786458333333042e-06 9.770395606756207552e-02 -5.280898809433000052e-01
5.664062499999999610e-06 -9.184172004461292615e-02 -5.290669202804599847e-01
5.680338541666667025e-06 -2.735710740089399295e-01 -4.719101190567000503e-01
5.696614583333333593e-06 -4.044943749904599262e-01 -3.365901410579700825e-01
5.712890625000000161e-06 -5.026868581771900546e-01 -1.646311730146400587e-01
5.729166666666666729e-06 -5.403028726577799867e-01 2.979970723390593448e-02
5.745442708333333298e-06 -5.241817235946699682e-01 1.993160694837599334e-01
5.761718749999999866e-06 -4.367366731166800742e-01 3.341475427150699673e-01
5.777994791666666434e-06 -3.214460313320200435e-01 4.474841356277499682e-01
5.794270833333333002e-06 -1.450903713703200482e-01 5.168539285659800031e-01
5.810546875000000417e-06 1.319003384560293347e-02 5.422569513320899537e-01
5.826822916666666986e-06 1.680508106946899394e-01 5.173424482345599928e-01
5.843098958333333554e-06 2.960429787635799337e-01 4.636052846908600422e-01
5.859375000000000122e-06 4.035173356533099387e-01 3.517342507839200660e-01
5.875651041666666690e-06 4.782608747482299805e-01 2.178798168897600473e-01
5.891927083333333258e-06 5.363947153091399578e-01 7.034684717655206865e-02
5.908203124999999827e-06 5.442110300064100237e-01 -7.474352419376392720e-02
5.924479166666666395e-06 5.261358022689800462e-01 -1.968734711408599569e-01
5.940755208333332963e-06 4.753297567367600340e-01 -3.087444901466399605e-01
5.957031250000000378e-06 3.903273046016700332e-01 -3.981436192989299405e-01
5.973307291666666946e-06 2.843185067176800529e-01 -4.675134420394899681e-01
5.989583333333333514e-06 1.597459763288500423e-01 -5.109916925430300072e-01
6.005859375000000083e-06 4.396678134799006377e-02 -5.373717546463000483e-01
6.022135416666666651e-06 -6.595017015933993254e-02 -5.344406366348299908e-01
6.038411458333333219e-06 -1.621885746717499355e-01 -5.232046842575099888e-01
6.054687499999999787e-06 -2.525647282600399501e-01 -4.797264337539700607e-01
6.070963541666666355e-06 -3.273082673549699284e-01 -4.289203584194200558e-01
6.087239583333332924e-06 -3.986321389675099303e-01 -3.610161244869200536e-01
6.103515625000000339e-06 -4.465070962905899332e-01 -2.813873887062100509e-01
6.119791666666666907e-06 -4.909623861312900073e-01 -1.929653137922300588e-01
6.136067708333333475e-06 -5.192965269088699598e-01 -1.069858297705700706e-01
6.152343750000000043e-06 -5.383487939834600278e-01 -2.833414822816806428e-02
6.168619791666666612e-06 -5.437225103378300339e-01 4.543234035372693130e-02
6.184895833333333180e-06 -5.442110300064100237e-01 1.113825142383599309e-01
6.201171874999999748e-06 -5.354176759719799783e-01 1.675622910261199416e-01
6.217447916666666316e-06 -5.148998498916600441e-01 2.261846661567699368e-01
6.233723958333333731e-06 -4.904738664627100730e-01 2.677088379859899336e-01
6.250000000000000300e-06 -4.611626863479600380e-01 3.063018918037399563e-01
6.266276041666666868e-06 -4.352711141109500415e-01 3.390327394008599282e-01
6.282552083333333436e-06 -4.098680913448300434e-01 3.742061555385599592e-01
6.298828125000000004e-06 -3.869076669216200415e-01 4.020517766475699695e-01
6.315104166666666572e-06 -3.507572114467600310e-01 4.245236814022099181e-01
6.331380208333333140e-06 -3.312164247036000764e-01 4.401563405990599476e-01
6.347656249999999709e-06 -2.960429787635800447e-01 4.543234109878499516e-01
6.363932291666666277e-06 -2.799218297004700817e-01 4.640938043594399209e-01
6.380208333333333692e-06 -2.579384446144100673e-01 4.807034730911299292e-01
6.396484375000000260e-06 -2.418172955513000488e-01 4.772838354110699455e-01
6.412760416666666828e-06 -2.310698628425600643e-01 4.841231107711799209e-01
6.429036458333333397e-06 -2.261846661567700478e-01 4.943820238113399990e-01
6.445312499999999965e-06 -2.198339104652400622e-01 4.797264337539700052e-01
6.461588541666666533e-06 -2.256961464881900581e-01 4.953590631484999784e-01
6.477864583333333101e-06 -2.300928235054000570e-01 4.836345911025999311e-01
6.494140624999999669e-06 -2.364435791969300427e-01 4.846116304397599661e-01
6.510416666666667085e-06 -2.520762085914600714e-01 4.767953157424899557e-01
6.526692708333333653e-06 -2.672203183174100549e-01 4.684904813766499476e-01
6.542968750000000221e-06 -2.862725853920000674e-01 4.562774896621699661e-01
6.559244791666666789e-06 -3.160723149776500374e-01 4.465070962905899332e-01
6.575520833333333357e-06 -3.365901410579700825e-01 4.294088780879999345e-01
6.591796874999999925e-06 -3.698094785213500435e-01 4.059599339961999509e-01
6.608072916666666494e-06 -3.957010209560400393e-01 3.854421079158799612e-01
6.624348958333333062e-06 -4.235466420650500496e-01 3.522227704524999448e-01
6.640624999999999630e-06 -4.509037733078000709e-01 3.170493543147999693e-01
6.656901041666667045e-06 -4.763067960739100770e-01 2.794333100318899255e-01
6.673177083333333613e-06 -5.036638975143400421e-01 2.344895005226099449e-01
6.689453125000000182e-06 -5.271128416061400257e-01 1.812408417463299559e-01
6.705729166666666750e-06 -5.403028726577799867e-01 1.304347813129399514e-01
6.722005208333333318e-06 -5.481191873550399496e-01 6.741572916507693192e-02
6.738281249999999886e-06 -5.354176759719799783e-01 -1.465559354983365578e-03
6.754557291666666454e-06 -5.202735662460300503e-01 -7.816316932439806853e-02
6.770833333333333023e-06 -4.963361024856600134e-01 -1.543722450733200635e-01
6.787109374999999591e-06 -4.523693323135399291e-01 -2.476795315742500447e-01
6.803385416666667006e-06 -4.064484536647799406e-01 -3.219345510006000333e-01
6.819661458333333574e-06 -3.409868180751799427e-01 -3.991206586360900310e-01
6.835937500000000142e-06 -2.696629166603099481e-01 -4.660478830337500544e-01
6.852213541666666710e-06 -1.929653137922299477e-01 -5.017098188400299641e-01
6.868489583333333279e-06 -9.574987739324593294e-02 -5.398143529891999970e-01
6.884765624999999847e-06 -1.954079139977635011e-03 -5.300439596176099721e-01
6.901041666666666415e-06 1.055202707648300736e-01 -5.222276449203500093e-01
6.917317708333332983e-06 2.256961464881900581e-01 -4.797264337539700052e-01
6.933593750000000398e-06 3.336590230464900331e-01 -4.201270043849899549e-01
6.949869791666666967e-06 4.294088780880000455e-01 -3.385442197322799385e-01
6.966145833333333535e-06 5.012212991714499744e-01 -2.491450905799899307e-01
6.982421875000000103e-06 5.373717546463000483e-01 -1.323888599872599381e-01
6.998697916666666671e-06 5.363947153091399578e-01 -1.074743550270793394e-02
7.014973958333333239e-06 4.968246221542400032e-01 1.294577419757800552e-01
7.031249999999999808e-06 4.377137422561599434e-01 2.745481133461000756e-01
7.047526041666666376e-06 3.414753377437599324e-01 3.996091783046700763e-01
7.063802083333332944e-06 2.325354218482999502e-01 4.880312681198100688e-01
7.080078125000000359e-06 1.006350740790399323e-01 5.334635972976700113e-01
7.096354166666666927e-06 -4.787493869662306362e-02 5.271128416061400257e-01
7.112630208333333496e-06 -2.198339104652400622e-01 4.753297567367599785e-01
7.128906250000000064e-06 -3.639472424984000476e-01 3.927699029445599344e-01
7.145182291666666632e-06 -4.772838354110700565e-01 2.691743969917299584e-01
7.161458333333333200e-06 -5.305324792861899619e-01 1.191988289356199354e-01
7.177734374999999768e-06 -5.222276449203500093e-01 -4.640937969088606424e-02
7.194010416666666336e-06 -4.509037733077999599e-01 -2.325354218483000612e-01
7.210286458333333752e-06 -3.356131017208099365e-01 -3.903273046016700332e-01
7.226562500000000320e-06 -1.914997547864899508e-01 -5.021983385086099538e-01
7.242838541666666888e-06 -8.304836228489835895e-03 -5.271128416061400257e-01
7.259114583333333456e-06 1.783097237348600650e-01 -4.860771894454999908e-01
7.275390625000000024e-06 3.786028325557700414e-01 -3.825109899043999673e-01
7.291666666666666593e-06 4.987787008285500812e-01 -2.305813431739799357e-01
7.307942708333333161e-06 5.329750776290900216e-01 -4.640937969088593934e-02
7.324218749999999729e-06 4.821690320968600174e-01 1.685393303632700679e-01
7.340494791666666297e-06 3.556424081325499365e-01 3.683439195156100743e-01
7.356770833333333712e-06 1.885686367750199488e-01 5.002442598342899949e-01
7.373046875000000281e-06 -1.660967245698006731e-02 5.266243219375600360e-01
7.389322916666666849e-06 -2.388861775398300469e-01 4.577430486679099353e-01
7.405598958333333417e-06 -4.362481534481000289e-01 3.160723149776499263e-01
7.421874999999999985e-06 -5.212506055831900298e-01 1.191988289356199354e-01
7.438151041666666553e-06 -4.953590631484999784e-01 -1.040547117590900489e-01
7.454427083333333121e-06 -3.717635571956599549e-01 -3.483146131038700744e-01
7.470703124999999690e-06 -1.797752827405899312e-01 -4.938935041427600092e-01
7.486979166666666258e-06 4.640937969088606424e-02 -5.197850465774499495e-01
7.503255208333333673e-06 2.999511361122100817e-01 -4.201270043849899549e-01
7.519531250000000241e-06 4.816805124282800832e-01 -2.491450905799899307e-01
7.535807291666666809e-06 5.222276449203500093e-01 -1.123595517128693662e-02
7.552083333333333378e-06 4.347825944423699407e-01 2.515876889228800817e-01
7.568359374999999946e-06 2.379091382026699564e-01 4.626282453537000627e-01
7.584635416666666514e-06 1.319003384560293521e-02 5.212506055831900298e-01
7.600911458333333082e-06 -2.716169953346300736e-01 4.372251927852599529e-01
7.617187499999999650e-06 -4.699560403823900279e-01 2.471910119056699440e-01
7.633463541666666219e-06 -5.178309679031399826e-01 -3.908158279955463443e-03
7.649739583333332787e-06 -4.025402963161499592e-01 -2.857840657234200776e-01
7.666015624999999355e-06 -1.866145581006999343e-01 -4.851001501083400114e-01
7.682291666666665923e-06 8.158280700445205702e-02 -5.051294565200800113e-01
7.698567708333332491e-06 3.624816834926600784e-01 -3.707865178585099675e-01
7.714843750000000754e-06 5.134342908859299559e-01 -1.392281353473699412e-01
7.731119791666667322e-06 4.743527173995999990e-01 1.626770943403200442e-01
7.747395833333333890e-06 2.789447903633099357e-01 4.206155240535700557e-01
7.763671875000000458e-06 1.367855444550493578e-02 5.227161645889299990e-01
7.779947916666667026e-06 -3.004396557807900714e-01 4.079140126705199654e-01
7.796223958333333594e-06 -4.899853467941299723e-01 1.802638024091699487e-01
7.812500000000000163e-06 -4.792379140853900155e-01 -1.221299469471000543e-01
7.828776041666666731e-06 -2.862725853919999564e-01 -4.088910520076800559e-01
7.845052083333333299e-06 3.419638611376362314e-03 -5.109916925430300072e-01
7.861328124999999867e-06 3.155837953090700476e-01 -3.957010209560399283e-01
7.877604166666666435e-06 5.114802122116099969e-01 -1.372740566730499545e-01
7.893880208333333004e-06 4.533463716507000196e-01 1.890571564436000496e-01
7.910156249999999572e-06 2.144601792097099446e-01 4.606741666793799928e-01
7.926432291666666140e-06 -1.006350740790400572e-01 4.924279451370199845e-01
7.942708333333332708e-06 -4.113336503505700681e-01 3.058133721351599665e-01
7.958984374999999276e-06 -5.021983385086099538e-01 3.908158279955338543e-03
7.975260416666665844e-06 -3.536883294582399695e-01 -3.419638574123400332e-01
7.991536458333334107e-06 -5.031753703951793999e-02 -4.987787008285500256e-01
8.007812500000000675e-06 2.921348214149500633e-01 -4.113336503505699571e-01
8.024088541666667243e-06 5.012212991714499744e-01 -1.216414272785199396e-01
8.040364583333333811e-06 4.225696027278900146e-01 2.256961464881900581e-01
8.056640625000000379e-06 1.509526073932599410e-01 4.880312681198100133e-01
8.072916666666666948e-06 -2.115290611982300617e-01 4.465070962905899887e-01
8.089192708333333516e-06 -4.738641977310200093e-01 1.919882744550699405e-01
8.105468750000000084e-06 -4.489496946334800009e-01 -1.709819287061700444e-01
8.121744791666666652e-06 -1.792867630720099414e-01 -4.616512060165400277e-01
8.138020833333333220e-06 1.807523220777500494e-01 -4.592086076736500155e-01
8.154296874999999789e-06 4.738641977310200093e-01 -2.012701481580699558e-01
8.170572916666666357e-06 4.494382143020599907e-01 1.763556450605400505e-01
8.186848958333332925e-06 1.621885746717499355e-01 4.694675207138099826e-01
8.203124999999999493e-06 -2.115290611982300617e-01 4.445530176162699743e-01
8.219401041666666061e-06 -4.792379140853900155e-01 1.529066860675799555e-01
8.235677083333332630e-06 -4.176844060420999427e-01 -2.281387448310900623e-01
8.251953124999999198e-06 -9.281875938177094887e-02 -4.870542287826499783e-01
8.268229166666667460e-06 2.931118607521100428e-01 -3.903273046016699221e-01
8.284505208333334028e-06 5.002442598342899949e-01 -5.520273745059993409e-02
8.300781250000000596e-06 3.326819837093399346e-01 3.356131017208100475e-01
8.317057291666667164e-06 -3.370786458253906270e-02 4.953590631484999784e-01
8.333333333333333733e-06 -4.049828946590400824e-01 2.896922230720499480e-01
8.349609375000000301e-06 -4.650708436965900194e-01 -1.074743494391400545e-01
8.365885416666666869e-06 -1.900341957807499538e-01 -4.411333799362199826e-01
8.382161458333333437e-06 2.227650284767200561e-01 -4.342940747737900065e-01
8.398437500000000005e-06 4.880312681198100133e-01 -1.021006330847699511e-01
8.414713541666666574e-06 3.517342507839199550e-01 3.087444901466400715e-01
8.430989583333333142e-06 -3.810454159975106003e-02 4.904738664627100175e-01
8.447265624999999710e-06 -4.152418076992000495e-01 2.647777199745199317e-01
8.463541666666666278e-06 -4.474841356277500237e-01 -1.553492844104800430e-01
8.479817708333332846e-06 -1.113825142383599448e-01 -4.670249223709099784e-01
8.496093749999999415e-06 3.053248524665800323e-01 -3.712750375270799652e-01
8.512369791666665983e-06 4.894968271255499825e-01 1.954079233110005837e-02
8.528645833333332551e-06 2.261846661567699368e-01 4.152418076991999940e-01
8.544921875000000813e-06 -2.095749825239200670e-01 4.338055551052100167e-01
8.561197916666667381e-06 -4.802149534225499949e-01 7.718612253665894929e-02
8.577473958333333950e-06 -3.009281754493699501e-01 -3.458720147609700701e-01
8.593750000000000518e-06 1.328773796558400666e-01 -4.601856470108000030e-01
8.610026041666667086e-06 4.650708436965900194e-01 -1.446018517017399474e-01
8.626302083333333654e-06 3.546653687953899570e-01 3.033707737922700653e-01
8.642578125000000222e-06 -8.451392501592605577e-02 4.723986387252799846e-01
8.658854166666666790e-06 -4.411333799362199826e-01 1.841719597577999579e-01
8.675130208333333359e-06 -3.654128015041399613e-01 -2.755251526832600550e-01
8.691406249999999927e-06 6.595017015934005744e-02 -4.704445600509600256e-01
8.707682291666666495e-06 4.435759782791099948e-01 -1.890571564435999385e-01
8.723958333333333063e-06 3.644357621669799263e-01 2.755251526832600550e-01
8.740234374999999631e-06 -7.669760286808005589e-02 4.665364027023299887e-01
8.756510416666666200e-06 -4.445530176162699743e-01 1.724474877119099581e-01
8.772786458333332768e-06 -3.409868180751799427e-01 -2.999511361122100817e-01
8.789062499999999336e-06 1.157791912555700548e-01 -4.543234109878500071e-01
8.805338541666665904e-06 4.640938043594399764e-01 -1.167562305927299510e-01
8.821614583333334166e-06 2.940889000892599192e-01 3.458720147609700701e-01
8.837890625000000735e-06 -1.890571564436000496e-01 4.323399960994699920e-01
8.854166666666667303e-06 -4.645823240280200217e-01 3.908158466219894406e-02
8.870442708333333871e-06 -2.134831398725499374e-01 -4.025402963161500147e-01
8.886718750000000439e-06 2.828529477119400282e-01 -3.746946752071399489e-01
8.902994791666667007e-06 4.518808126449599949e-01 8.060576766729406206e-02
8.919270833333333575e-06 9.330727905034993941e-02 4.450415372848500195e-01
8.935546875000000144e-06 -3.781143128871900516e-01 2.872496247291599358e-01
8.951822916666666712e-06 -3.913043439388300127e-01 -2.227650284767200561e-01
8.968098958333333280e-06 6.448461115360305806e-02 -4.548119306564299968e-01
8.984374999999999848e-06 4.528578519821199744e-01 -1.304347813129399514e-01
9.000651041666666416e-06 2.652662396430999214e-01 3.590620458126100312e-01
9.016927083333332985e-06 -2.354665398597700632e-01 3.937469422817199693e-01
9.033203124999999553e-06 -4.445530176162699743e-01 -6.985832750797305035e-02
9.049479166666666121e-06 -7.718612253665894929e-02 -4.450415372848500195e-01
9.065755208333332689e-06 3.976550996303600538e-01 -2.418172955512999378e-01
9.082031249999999257e-06 3.463605344295499489e-01 2.755251526832600550e-01
9.098307291666665826e-06 -1.602344959974300598e-01 4.298973977565799798e-01
9.114583333333334088e-06 -4.504152536392200257e-01 8.793355897068944396e-03
9.130859375000000656e-06 -1.338544189929999351e-01 -4.240351617336299839e-01
9.147135416666667224e-06 3.722520768642400557e-01 -2.750366330146799543e-01
9.163411458333333792e-06 3.605276048183399529e-01 2.594040036201500365e-01
9.179687500000000360e-06 -1.543722450733200635e-01 4.279433190822600208e-01
9.195963541666666929e-06 -4.504152536392200257e-01 -3.419638611376354942e-03
9.212239583333333497e-06 -1.011235937476199498e-01 -4.318514764308900022e-01
9.228515625000000065e-06 3.878847062587700290e-01 -2.281387448310899513e-01
9.244791666666666633e-06 3.204689919948599530e-01 3.014166951179500509e-01
9.261067708333333201e-06 -2.232535481452900539e-01 3.922813832759899921e-01
9.277343749999999770e-06 -4.225696027278900146e-01 -9.819247573614105218e-02
9.293619791666666338e-06 9.281875565648153512e-03 -4.430874586105300050e-01
9.309895833333332906e-06 4.323399960994699920e-01 -1.104054749011999376e-01
9.326171874999999474e-06 1.968734711408599569e-01 3.878847062587699734e-01
9.342447916666666042e-06 -3.463605344295500599e-01 2.911577820777899173e-01
9.358723958333332611e-06 -3.414753377437599324e-01 -2.554958462715100631e-01
9.374999999999999179e-06 1.973619908094400577e-01 -4.000976979732500105e-01
9.391276041666667441e-06 4.274547994136799756e-01 9.965803474187905076e-02
9.407552083333334009e-06 -3.273082524538005467e-02 4.328285157680499817e-01
9.423828125000000577e-06 -4.323399960994699920e-01 7.278944551944693808e-02
9.440104166666667146e-06 -1.275036633014699494e-01 -4.093795716762499981e-01
9.456380208333333714e-06 3.849535882473000270e-01 -2.120175808668099404e-01
9.472656250000000282e-06 2.584269642829899460e-01 3.395212590694400290e-01
9.488932291666666850e-06 -2.999511361122100817e-01 3.190034329891199283e-01
9.505208333333333418e-06 -3.522227704524999448e-01 -2.305813431739800468e-01
9.521484374999999986e-06 2.012701481580700669e-01 -3.903273046016699777e-01
9.537760416666666555e-06 4.059599339962000064e-01 1.270151436328900429e-01
9.554036458333333123e-06 -9.330727905035005043e-02 4.181729257106799880e-01
9.570312499999999691e-06 -4.240351617336299839e-01 -1.563263311982205153e-02
9.586588541666666259e-06 -1.025891583412894686e-02 -4.323399960994699920e-01
9.602864583333332827e-06 4.269662797450999858e-01 -6.692720949649794138e-02
9.619140624999999396e-06 9.379579871892894383e-02 4.025402963161500147e-01
9.635416666666665964e-06 -4.020517766475700250e-01 1.538837254047399350e-01
9.651692708333332532e-06 -1.646311730146399477e-01 -3.859306275844600065e-01
9.667968750000000794e-06 3.737176358699800249e-01 -2.032242268323899426e-01
9.684244791666667362e-06 2.256961464881899471e-01 3.439179360866500001e-01
9.700520833333333931e-06 -3.512457311153400763e-01 2.554958462715099521e-01
9.716796875000000499e-06 -2.510991692542999254e-01 -3.150952756404900579e-01
9.733072916666667067e-06 3.160723149776500374e-01 -2.872496247291599358e-01
9.749348958333333635e-06 2.833414673805199624e-01 2.965314984321600345e-01
9.765625000000000203e-06 -3.004396557807900714e-01 2.999511361122099706e-01
9.781901041666666771e-06 -2.965314984321599234e-01 -2.789447903633100467e-01
9.798177083333333340e-06 2.882266640663100343e-01 -3.053248524665799213e-01
9.814453124999999908e-06 3.023937344551099193e-01 2.647777199745200427e-01
9.830729166666666476e-06 -2.813873887062100509e-01 3.121641278266899522e-01
9.847005208333333044e-06 -2.960429787635799337e-01 -2.691743969917300694e-01
9.863281249999999612e-06 2.877381443977400366e-01 -3.019052147865299296e-01
9.879557291666666181e-06 2.804103493690499604e-01 2.789447903633100467e-01
9.895833333333332749e-06 -2.965314984321600345e-01 2.887151837348899686e-01
9.912109374999999317e-06 -2.657547593116799667e-01 -2.965314984321600345e-01
9.928385416666665885e-06 3.229115903377500763e-01 -2.559843659400899418e-01
9.944661458333334147e-06 2.325354218482999780e-01 3.194919526577000291e-01
9.960937500000000716e-06 -3.463605344295500044e-01 2.242305874824499501e-01
9.977213541666667284e-06 -1.817293614149099457e-01 -3.424523770809200229e-01
9.993489583333333852e-06 3.702979981899299777e-01 -1.709819287061699333e-01
1.000976562500000042e-05 1.206643879413599602e-01 3.693209588527699982e-01
1.002604166666666699e-05 -3.864191472530399962e-01 1.069858297705699596e-01
1.004231770833333356e-05 -5.080605670809695135e-02 -3.898387849330899879e-01
1.005859375000000012e-05 3.986321389675099858e-01 -2.393746934831095241e-02
1.007486979166666669e-05 -3.468490391969705072e-02 3.859306275844600065e-01
1.009114583333333326e-05 -3.829995095729800125e-01 -5.813385546207405080e-02
1.010742187499999983e-05 1.294577419757800552e-01 -3.742061555385600147e-01
1.012369791666666640e-05 3.497801721095999961e-01 1.607230156660100495e-01
1.013997395833333297e-05 -2.237420678138700159e-01 3.258427083492300147e-01
1.015624999999999953e-05 -2.789447903633099357e-01 -2.530532479286200509e-01
1.017252604166666610e-05 3.175378739833800701e-01 -2.413287758827199758e-01
1.018880208333333267e-05 1.700048893690099816e-01 3.268197476863899942e-01
1.020507812499999924e-05 -3.546653687953900125e-01 1.309233009815199411e-01
1.022135416666666750e-05 -5.471421778202095049e-02 -3.683439195156100188e-01
1.023763020833333407e-05 3.888617455959300084e-01 6.350757088512247288e-03
1.025390625000000064e-05 -1.035661920905100453e-01 3.615046441554999879e-01
1.027018229166666721e-05 -3.263312280178100044e-01 -1.509526073932600243e-01
1.028645833333333377e-05 2.315583825111400262e-01 -3.072789311408999358e-01
1.030273437500000034e-05 2.383976578712499739e-01 2.828529477119400282e-01
1.031901041666666691e-05 -3.341475427150700228e-01 1.729360073804899756e-01
1.033528645833333348e-05 -8.109428733587295546e-02 -3.541768491268200147e-01
1.035156250000000005e-05 3.702979981899299777e-01 -6.350757088512154480e-03
1.036783854166666661e-05 -9.526135772466703955e-02 3.458720147609700146e-01
1.038411458333333318e-05 -3.092330098152200057e-01 -1.636541336774800237e-01
1.040039062499999975e-05 2.594040036201500365e-01 -2.672203183174099439e-01
1.041666666666666632e-05 1.787982434034299795e-01 3.067904114723200015e-01
1.043294270833333289e-05 -3.546653687953900125e-01 9.330727905034995329e-02
1.044921874999999946e-05 2.540302835404904466e-02 -3.546653687953900125e-01
1.046549479166666602e-05 3.336590230464899776e-01 1.099169552326200450e-01
1.048177083333333259e-05 -2.129946202039700309e-01 2.862725853920000119e-01
1.049804687499999916e-05 -2.056668251752899745e-01 -2.745481133461000200e-01
1.051432291666666742e-05 3.502686917781799858e-01 -1.157791912555699576e-01
1.053059895833333399e-05 -2.540302835404904119e-02 3.483146131038700188e-01
1.054687500000000056e-05 -3.180263936519600043e-01 -1.152906715869900373e-01
1.056315104166666713e-05 2.276502251625100171e-01 -2.603810429573099605e-01
1.057942708333333369e-05 1.719589680433299683e-01 2.745481133461000200e-01
1.059570312500000026e-05 -3.590620458126099757e-01 1.162677109241499612e-01
1.061197916666666683e-05 -1.328773796558400111e-01 9.574987739324598846e-02
1.062825520833333340e-05 3.795798718929299653e-01 3.732291162014000352e-01
1.064453124999999997e-05 5.466536283492999804e-01 1.118710339069400733e-01
1.066080729166666654e-05 5.232046842575099888e-01 7.327796518802606740e-02
1.067708333333333310e-05 5.158768892288200236e-01 1.172447502613100656e-01
1.069335937499999967e-05 5.246702432632399660e-01 9.574987739324607172e-02
1.070963541666666624e-05 5.227161645889299990e-01 1.016121134161900724e-01
1.072591145833333281e-05 5.202735662460300503e-01 1.030776724219300694e-01
1.074218749999999938e-05 5.236932039260899785e-01 1.006350740790400711e-01
1.075846354166666594e-05 5.217391252517700195e-01 1.040547117590900628e-01
1.077473958333333251e-05 5.217391252517700195e-01 1.011235937476200747e-01
1.079101562500000078e-05 5.236932039260899785e-01 1.021006330847700760e-01
1.080729166666666734e-05 5.202735662460300503e-01 1.016121134161900724e-01
1.082356770833333391e-05 5.232046842575099888e-01 1.025891527533500658e-01
1.083984375000000048e-05 5.217391252517700195e-01 1.001465544104600675e-01
1.085611979166666705e-05 5.222276449203500093e-01 1.011235937476200747e-01
1.087239583333333362e-05 5.236932039260899785e-01 1.001465544104600675e-01
1.088867187500000018e-05 5.227161645889299990e-01 1.016121134161900724e-01
1.090494791666666675e-05 5.222276449203500093e-01 9.965803474187906463e-02
1.092122395833333332e-05 5.241817235946699682e-01 9.916951507329907489e-02
1.093749999999999989e-05 5.227161645889299990e-01 1.006350740790400711e-01
1.095377604166666646e-05 5.222276449203500093e-01 1.001465544104600675e-01
1.097005208333333303e-05 5.246702432632399660e-01 9.868099540472007047e-02
1.098632812499999959e-05 5.207620859146100400e-01 9.916951507329907489e-02
1.100260416666666616e-05 5.241817235946699682e-01 9.868099540472007047e-02
1.101888020833333273e-05 5.236932039260899785e-01 9.819247573614106606e-02
1.103515624999999930e-05 5.202735662460300503e-01 9.819247573614106606e-02
1.105143229166666587e-05 5.266243219375600360e-01 1.060087904334100634e-01
1.106770833333333413e-05 4.894968271255499825e-01 8.549096435308504993e-02
1.108398437500000070e-05 -8.304836601018900089e-02 -3.859306126833000894e-02
1.110026041666666726e-05 -5.720566511154200340e-01 -1.431362926960000892e-01
1.111653645833333383e-05 -5.144113302230800544e-01 -1.035661920905100730e-01
1.113281250000000040e-05 -5.085490942001299475e-01 -8.988764137029606194e-02
1.114908854166666697e-05 -5.241817235946699682e-01 -1.045432314276700664e-01
1.116536458333333354e-05 -5.227161645889299990e-01 -1.079628691077200719e-01
1.118164062500000011e-05 -5.105031728744500175e-01 -7.230092585086807244e-02
1.119791666666666667e-05 -3.058133721351600776e-01 2.745481133460999645e-01
1.121419270833333324e-05 -1.113825142383600697e-01 5.764533281326299496e-01
1.123046874999999981e-05 -1.187103092670400706e-01 5.173424482345599928e-01
1.124674479166666638e-05 -1.265266239643100532e-01 5.173424482345599928e-01
1.126302083333333295e-05 -1.133365929126700644e-01 5.256472826003999455e-01
1.127929687499999951e-05 -1.284807026386300677e-01 5.271128416061400257e-01
1.129557291666666608e-05 -9.965803474187905076e-02 5.090376138687100482e-01
1.131184895833333265e-05 2.706399559974699276e-01 2.999511361122100817e-01
1.132812499999999922e-05 5.666829347610500278e-01 9.819247573614106606e-02
1.134440104166666748e-05 5.202735662460300503e-01 1.094284355640400691e-01
1.136067708333333405e-05 5.100146532058700277e-01 1.108939945697800661e-01
1.137695312500000062e-05 5.236932039260899785e-01 1.060087904334100634e-01
1.139322916666666719e-05 5.271128416061400257e-01 1.104054749012000625e-01
1.140950520833333375e-05 4.851001501083400114e-01 9.477283805608704981e-02
1.142578125000000032e-05 -8.255984634160999647e-02 -4.201270267367400446e-02
1.144205729166666689e-05 -5.710796117782600545e-01 -1.509526073932600798e-01
1.145833333333333346e-05 -5.153883695602400339e-01 -1.055202707648300736e-01
1.147460937500000003e-05 -5.061064958572399908e-01 -1.025891527533500519e-01
1.149088541666666660e-05 -5.266243219375600360e-01 -1.084513887763000756e-01
1.150716145833333316e-05 -5.256472826003999455e-01 -1.148021519184100753e-01
1.152343749999999973e-05 -4.816805124282800277e-01 -9.623839706182506226e-02
1.153971354166666630e-05 8.109428733587299709e-02 4.005862399935700841e-02
1.155598958333333287e-05 5.696140527725199743e-01 1.543722450733200913e-01
1.157226562499999944e-05 5.158768892288200236e-01 1.084513887763000756e-01
1.158854166666666600e-05 5.026868581771900546e-01 1.064973101019900531e-01
1.160481770833333257e-05 5.256472826003999455e-01 1.162677109241500722e-01
1.162109375000000083e-05 5.222276449203500093e-01 1.108939945697800661e-01
1.163736979166666740e-05 4.997557401657100051e-01 1.299462616443600449e-01
1.165364583333333397e-05 1.323888599872599381e-01 3.439179360866500001e-01
1.166992187500000054e-05 -1.812408417463300669e-01 5.280898809433000052e-01
1.168619791666666711e-05 -1.299462616443600449e-01 5.139228105544999536e-01
1.170247395833333368e-05 -1.201758682727800676e-01 5.202735662460300503e-01
1.171875000000000024e-05 -1.382510960102100450e-01 5.217391252517700195e-01
1.173502604166666681e-05 -1.392281353473700523e-01 5.256472826003999455e-01
1.175130208333333338e-05 -1.045432314276700525e-01 5.056179761886600010e-01
1.176757812499999995e-05 2.545188069343599646e-01 3.082559704780600818e-01
1.178385416666666652e-05 5.730336904525800135e-01 1.084513887763000756e-01
1.180013020833333308e-05 5.153883695602400339e-01 1.162677109241500722e-01
1.181640624999999965e-05 5.070835351943999703e-01 1.216414272785200507e-01
1.183268229166666622e-05 5.212506055831900298e-01 1.099169552326200727e-01
1.184895833333333279e-05 5.236932039260899785e-01 1.196873486042000639e-01
1.186523437499999936e-05 4.836345911025999866e-01 1.021006330847700622e-01
1.188151041666666593e-05 -8.109428733587299709e-02 -3.908158466219900651e-02
1.189778645833333249e-05 -5.710796117782600545e-01 -1.592574566602700803e-01
1.191406250000000076e-05 -5.124572515487699764e-01 -1.152906715869900650e-01
1.193033854166666732e-05 -5.051294565200800113e-01 -1.064973101019900531e-01
1.194661458333333389e-05 -5.197850465774499495e-01 -1.211529076099400748e-01
1.196289062500000046e-05 -5.217391252517700195e-01 -1.118710339069400733e-01
1.197916666666666703e-05 -4.914509057998699970e-01 -1.314118206501000419e-01
1.199544270833333360e-05 -1.250610649585699452e-01 -3.488031327724500086e-01
1.201171875000000017e-05 1.871030777692800628e-01 -5.241817235946699682e-01
1.202799479166666673e-05 1.353199779987300511e-01 -5.192965269088699598e-01
1.204427083333333330e-05 1.289692223072100574e-01 -5.183194875717199723e-01
1.206054687499999987e-05 1.387396156787900625e-01 -5.197850465774499495e-01
1.207682291666666644e-05 1.509526073932600521e-01 -5.266243219375600360e-01
1.209309895833333301e-05 1.094284355640400552e-01 -5.036638975143400421e-01
1.210937499999999957e-05 -2.540302872657799194e-01 -3.131411969661700434e-01
1.212565104166666614e-05 -5.686370134353599948e-01 -1.108939945697800661e-01
1.214192708333333271e-05 -5.119687318801899867e-01 -1.255495846271500460e-01
1.215820312499999928e-05 -5.051294565200800113e-01 -1.279921829700500502e-01
1.217447916666666585e-05 -5.202735662460300503e-01 -1.211529076099400748e-01
1.219075520833333411e-05 -5.134342908859299559e-01 -1.362970173358900583e-01
1.220703125000000068e-05 -5.085490942001299475e-01 -9.770395606756206164e-02
1.222330729166666725e-05 -3.194919526577000291e-01 2.530532479286199399e-01
1.223958333333333381e-05 -1.416707336902600922e-01 5.744992494583099907e-01
1.225585937500000038e-05 -1.450903713703200482e-01 5.129457712173499662e-01
1.227213541666666695e-05 -1.529066860675800665e-01 5.065950155258199805e-01
1.228841145833333352e-05 -1.421592533588400542e-01 5.202735662460300503e-01
1.230468750000000009e-05 -1.514411270618400418e-01 5.305324792861899619e-01
1.232096354166666665e-05 -1.328773796558400666e-01 4.767953157424900112e-01
1.233723958333333322e-05 4.738641902804400369e-02 -7.376648485660600163e-02
1.235351562499999979e-05 1.973619908094400854e-01 -5.681484937667800050e-01
1.236979166666666636e-05 1.494870483875300471e-01 -5.124572515487699764e-01
1.238606770833333293e-05 1.402051746845200675e-01 -5.085490942001299475e-01
1.240234374999999950e-05 1.504640877246900543e-01 -5.188080072402999621e-01
1.241861979166666606e-05 1.543722450733200635e-01 -5.334635972976700113e-01
1.243489583333333263e-05 1.338544189930000461e-01 -4.719101190566999948e-01
1.245117187499999920e-05 -4.543234035372700763e-02 7.034684717655199926e-02
1.246744791666666746e-05 -1.978505104780200752e-01 5.754762887954699702e-01
1.248372395833333403e-05 -1.450903713703200482e-01 5.090376138687100482e-01
1.250000000000000060e-05 -1.446018517017400584e-01 5.046409368515000216e-01
1.251627604166666717e-05 -1.499755680561100646e-01 5.241817235946699682e-01
1.253255208333333374e-05 -1.465559303760500531e-01 5.227161645889299990e-01
1.254882812500000030e-05 -1.597459763288500423e-01 4.958475828170800237e-01
1.256510416666666687e-05 -3.561309278011299817e-01 1.367855370044699370e-01
1.258138020833333344e-05 -5.144113302230800544e-01 -1.841719597578000689e-01
1.259765625000000001e-05 -5.134342908859299559e-01 -1.275036633014700604e-01
1.261393229166666658e-05 -5.075720548629799600e-01 -1.221299469471000543e-01
1.263020833333333314e-05 -5.168539285659800031e-01 -1.353199779987300511e-01
1.264648437499999971e-05 -5.075720548629799600e-01 -1.279921829700500502e-01
1.266276041666666628e-05 -5.188080072402999621e-01 -1.289692223072100574e-01
1.267903645833333285e-05 -5.105031728744500175e-01 -1.328773796558400666e-01
1.269531249999999942e-05 -5.134342908859299559e-01 -1.323888599872600491e-01
1.271158854166666599e-05 -5.109916925430300072e-01 -1.353199779987300511e-01
1.272786458333333255e-05 -5.114802122116099969e-01 -1.358084976673100686e-01
1.274414062500000082e-05 -5.095261335372900380e-01 -1.372740566730500655e-01
1.276041666666666738e-05 -5.202735662460300503e-01 -1.348314583301500613e-01
1.277669270833333395e-05 -4.831460714340199969e-01 -1.509526073932600521e-01
1.279296875000000052e-05 -1.162677109241499612e-01 -3.492916524410200063e-01
1.280924479166666709e-05 2.085979431867600598e-01 -5.197850465774499495e-01
1.282552083333333366e-05 1.563263386488000506e-01 -5.095261335372900380e-01
1.284179687500000022e-05 1.441133320331600687e-01 -5.178309679031399826e-01
1.285807291666666679e-05 1.660967320203800557e-01 -5.100146532058700277e-01
1.287434895833333336e-05 1.602344959974300598e-01 -5.261358022689800462e-01
1.289062499999999993e-05 1.470444500446300429e-01 -4.753297567367599785e-01
1.290690104166666650e-05 -5.324865505099300733e-02 7.523204386234300101e-02
1.292317708333333307e-05 -2.051783055067100958e-01 5.671714544296300176e-01
1.293945312499999963e-05 -1.582804173231100453e-01 5.080605745315599497e-01
1.295572916666666620e-05 -1.489985287189500573e-01 5.017098188400299641e-01
1.297200520833333277e-05 -1.597459763288500423e-01 5.232046842575099888e-01
1.298828124999999934e-05 -1.577918976545300556e-01 5.114802122116099969e-01
1.300455729166666591e-05 -1.587689369916900628e-01 5.158768892288200236e-01
1.302083333333333417e-05 -1.587689369916900628e-01 5.129457712173499662e-01
1.303710937500000074e-05 -1.626770943403200442e-01 5.129457712173499662e-01
1.305338541666666731e-05 -1.563263386488000506e-01 5.129457712173499662e-01
1.306966145833333387e-05 -1.592574566602700525e-01 5.153883695602400339e-01
1.308593750000000044e-05 -1.573033779859500658e-01 5.153883695602400339e-01
1.310221354166666701e-05 -1.602344959974300598e-01 5.144113302230800544e-01
1.311848958333333358e-05 -1.577918976545300556e-01 5.158768892288200236e-01
1.313476562500000015e-05 -1.577918976545300556e-01 5.163654088974000134e-01
1.315104166666666671e-05 -1.519296467304200593e-01 5.168539285659800031e-01
1.316731770833333328e-05 -1.533952057361600563e-01 5.134342908859299559e-01
1.318359374999999985e-05 -1.524181663990000490e-01 5.153883695602400339e-01
1.319986979166666642e-05 -1.529066860675800665e-01 5.148998498916600441e-01
1.321614583333333299e-05 -1.533952057361600563e-01 5.158768892288200236e-01
1.323242187499999956e-05 -1.529066860675800665e-01 5.129457712173499662e-01
1.324869791666666612e-05 -1.553492844104800430e-01 5.188080072402999621e-01
1.326497395833333269e-05 -1.538837254047400460e-01 5.153883695602400339e-01
1.328124999999999926e-05 -1.548607647419000533e-01 5.183194875717199723e-01
1.329752604166666583e-05 -1.504640877246900543e-01 5.139228105544999536e-01
1.331380208333333409e-05 -1.563263386488000506e-01 5.144113302230800544e-01
1.333007812500000066e-05 -1.494870483875300471e-01 5.188080072402999621e-01
1.334635416666666723e-05 -1.538837254047400460e-01 5.148998498916600441e-01
1.336263020833333380e-05 -1.529066860675800665e-01 5.178309679031399826e-01
1.337890625000000036e-05 -1.538837254047400460e-01 5.163654088974000134e-01
1.339518229166666693e-05 -1.514411270618400418e-01 5.178309679031399826e-01
1.341145833333333350e-05 -1.529066860675800665e-01 5.163654088974000134e-01
1.342773437500000007e-05 -1.499755680561100646e-01 5.183194875717199723e-01
1.344401041666666664e-05 -1.519296467304200593e-01 5.168539285659800031e-01
1.346028645833333320e-05 -1.524181663990000490e-01 5.173424482345599928e-01
1.347656249999999977e-05 -1.543722450733200635e-01 5.134342908859299559e-01
1.349283854166666634e-05 -1.524181663990000490e-01 5.163654088974000134e-01
1.350911458333333291e-05 -1.543722450733200635e-01 5.153883695602400339e-01
1.352539062499999948e-05 -1.514411270618400418e-01 5.124572515487699764e-01
1.354166666666666605e-05 -1.524181663990000490e-01 5.163654088974000134e-01
1.355794270833333261e-05 -1.543722450733200635e-01 5.134342908859299559e-01
1.357421874999999918e-05 -1.533952057361600563e-01 5.178309679031399826e-01
1.359049479166666744e-05 -1.514411270618400418e-01 5.148998498916600441e-01
1.360677083333333401e-05 -1.548607647419000533e-01 5.144113302230800544e-01
1.362304687500000058e-05 -1.533952057361600563e-01 5.153883695602400339e-01
1.363932291666666715e-05 -1.568148583173800681e-01 5.163654088974000134e-01
1.365559895833333372e-05 -1.524181663990000490e-01 5.153883695602400339e-01
1.367187500000000028e-05 -1.543722450733200635e-01 5.144113302230800544e-01
1.368815104166666685e-05 -1.548607647419000533e-01 5.173424482345599928e-01
1.370442708333333342e-05 -1.558378040790600605e-01 5.134342908859299559e-01
1.372070312499999999e-05 -1.568148583173800681e-01 5.188080072402999621e-01
1.373697916666666656e-05 -1.592574566602700525e-01 5.114802122116099969e-01
1.375325520833333313e-05 -1.529066860675800665e-01 5.178309679031399826e-01
1.376953124999999969e-05 -1.577918976545300556e-01 5.134342908859299559e-01
1.378580729166666626e-05 -1.597459763288500423e-01 5.134342908859299559e-01
1.380208333333333283e-05 -1.568148583173800681e-01 5.158768892288200236e-01
1.381835937499999940e-05 -1.548607647419000533e-01 5.129457712173499662e-01
1.383463541666666597e-05 -1.587689369916900628e-01 5.153883695602400339e-01
1.385091145833333253e-05 -1.548607647419000533e-01 5.192965269088699598e-01
1.386718750000000080e-05 -1.592574566602700525e-01 5.114802122116099969e-01
1.388346354166666737e-05 -1.573033779859500658e-01 5.158768892288200236e-01
1.389973958333333393e-05 -1.568148583173800681e-01 5.119687318801899867e-01
1.391601562500000050e-05 -1.617000550031700568e-01 5.163654088974000134e-01
1.393229166666666707e-05 -1.538837254047400460e-01 5.139228105544999536e-01
1.394856770833333364e-05 -1.607230156660100495e-01 5.109916925430300072e-01
1.396484375000000021e-05 -1.582804173231100453e-01 5.163654088974000134e-01
1.398111979166666677e-05 -1.553492844104800430e-01 5.114802122116099969e-01
1.399739583333333334e-05 -1.617000550031700568e-01 5.148998498916600441e-01
1.401367187499999991e-05 -1.573033779859500658e-01 5.153883695602400339e-01
1.402994791666666648e-05 -1.587689369916900628e-01 5.139228105544999536e-01
1.404622395833333305e-05 -1.582804173231100453e-01 5.129457712173499662e-01
1.406249999999999962e-05 -1.587689369916900628e-01 5.144113302230800544e-01
1.407877604166666618e-05 -1.612115353345900670e-01 5.134342908859299559e-01
1.409505208333333275e-05 -1.563263386488000506e-01 5.114802122116099969e-01
1.411132812499999932e-05 -1.631656140089000617e-01 5.139228105544999536e-01
1.412760416666666589e-05 -1.553492844104800430e-01 5.139228105544999536e-01
1.414388020833333415e-05 -1.587689369916900628e-01 5.119687318801899867e-01
1.416015625000000072e-05 -1.558378040790600605e-01 5.134342908859299559e-01
1.417643229166666729e-05 -1.587689369916900628e-01 5.090376138687100482e-01
1.419270833333333385e-05 -1.607230156660100495e-01 5.178309679031399826e-01
1.420898437500000042e-05 -1.617000550031700568e-01 5.085490942001299475e-01
1.422526041666666699e-05 -1.592574566602700525e-01 5.134342908859299559e-01
1.424153645833333356e-05 -1.573033779859500658e-01 5.105031728744500175e-01
1.425781250000000013e-05 -1.641426533460600690e-01 5.144113302230800544e-01
1.427408854166666670e-05 -1.558378040790600605e-01 5.124572515487699764e-01
1.429036458333333326e-05 -1.646311730146400587e-01 5.100146532058700277e-01
1.430664062499999983e-05 -1.543722450733200635e-01 5.168539285659800031e-01
1.432291666666666640e-05 -1.621885746717500465e-01 5.124572515487699764e-01
1.433919270833333297e-05 -1.543722450733200635e-01 5.134342908859299559e-01
1.435546874999999954e-05 -1.548607647419000533e-01 5.134342908859299559e-01
1.437174479166666610e-05 -1.577918976545300556e-01 5.124572515487699764e-01
1.438802083333333267e-05 -1.548607647419000533e-01 5.144113302230800544e-01
1.440429687499999924e-05 -1.563263386488000506e-01 5.119687318801899867e-01
1.442057291666666750e-05 -1.582804173231100453e-01 5.173424482345599928e-01
1.443684895833333407e-05 -1.592574566602700525e-01 5.085490942001299475e-01
1.445312500000000064e-05 -1.573033779859500658e-01 5.192965269088699598e-01
1.446940104166666721e-05 -1.553492844104800430e-01 5.124572515487699764e-01
1.448567708333333378e-05 -1.587689369916900628e-01 5.144113302230800544e-01
1.450195312500000034e-05 -1.597459763288500423e-01 5.124572515487699764e-01
1.451822916666666691e-05 -1.587689369916900628e-01 5.139228105544999536e-01
1.453450520833333348e-05 -1.592574566602700525e-01 5.134342908859299559e-01
1.455078125000000005e-05 -1.607230156660100495e-01 5.124572515487699764e-01
1.456705729166666662e-05 -1.597459763288500423e-01 5.144113302230800544e-01
1.458333333333333319e-05 -1.621885746717500465e-01 5.100146532058700277e-01
1.459960937499999975e-05 -1.626770943403200442e-01 5.139228105544999536e-01
1.461588541666666632e-05 -1.626770943403200442e-01 5.139228105544999536e-01
1.463216145833333289e-05 -1.587689369916900628e-01 5.109916925430300072e-01
1.464843749999999946e-05 -1.646311730146400587e-01 5.109916925430300072e-01
1.466471354166666603e-05 -1.597459763288500423e-01 5.124572515487699764e-01
1.468098958333333259e-05 -1.641426533460600690e-01 5.105031728744500175e-01
1.469726562499999916e-05 -1.621885746717500465e-01 5.114802122116099969e-01
1.471354166666666742e-05 -1.597459763288500423e-01 5.134342908859299559e-01
1.472981770833333399e-05 -1.656082123518000659e-01 5.129457712173499662e-01
1.474609375000000056e-05 -1.641426533460600690e-01 5.095261335372900380e-01
1.476236979166666713e-05 -1.612115353345900670e-01 5.144113302230800544e-01
1.477864583333333370e-05 -1.665852516889600454e-01 5.109916925430300072e-01
1.479492187500000027e-05 -1.617000550031700568e-01 5.134342908859299559e-01
1.481119791666666683e-05 -1.675622910261200527e-01 5.114802122116099969e-01
1.482747395833333340e-05 -1.636541336774800515e-01 5.129457712173499662e-01
1.484374999999999997e-05 -1.641426533460600690e-01 5.095261335372900380e-01
1.486002604166666654e-05 -1.646311730146400587e-01 5.124572515487699764e-01
1.487630208333333311e-05 -1.621885746717500465e-01 5.105031728744500175e-01
1.489257812499999967e-05 -1.641426533460600690e-01 5.100146532058700277e-01
1.490885416666666624e-05 -1.670737713575400629e-01 5.114802122116099969e-01
1.492513020833333281e-05 -1.626770943403200442e-01 5.109916925430300072e-01
1.494140624999999938e-05 -1.670737713575400629e-01 5.139228105544999536e-01
1.495768229166666595e-05 -1.646311730146400587e-01 5.095261335372900380e-01
1.497395833333333252e-05 -1.670737713575400629e-01 5.109916925430300072e-01
1.499023437500000078e-05 -1.656082123518000659e-01 5.085490942001299475e-01
1.500651041666666735e-05 -1.685393303632700679e-01 5.124572515487699764e-01
1.502278645833333391e-05 -1.636541336774800515e-01 5.085490942001299475e-01
1.503906250000000048e-05 -1.675622910261200527e-01 5.129457712173499662e-01
1.505533854166666705e-05 -1.631656140089000617e-01 5.070835351943999703e-01
1.507161458333333362e-05 -1.685393303632700679e-01 5.134342908859299559e-01
1.508789062500000019e-05 -1.680508106946900504e-01 5.109916925430300072e-01
1.510416666666666676e-05 -1.656082123518000659e-01 5.080605745315599497e-01
1.512044270833333332e-05 -1.709819287061700444e-01 5.173424482345599928e-01
1.513671874999999989e-05 -1.641426533460600690e-01 5.095261335372900380e-01
1.515299479166666646e-05 -1.700048893690100649e-01 5.109916925430300072e-01
1.516927083333333303e-05 -1.685393303632700679e-01 5.100146532058700277e-01
1.518554687499999960e-05 -1.626770943403200442e-01 5.114802122116099969e-01
1.520182291666666616e-05 -1.704934090375900546e-01 5.144113302230800544e-01
1.521809895833333273e-05 -1.685393303632700679e-01 5.031753778457600523e-01
1.523437499999999930e-05 -1.695163697004300474e-01 5.158768892288200236e-01
1.525065104166666587e-05 -1.690278500318500576e-01 5.026868581771900546e-01
1.526692708333333244e-05 -1.670737713575400629e-01 5.158768892288200236e-01
1.528320312500000070e-05 -1.675622910261200527e-01 5.070835351943999703e-01
1.529947916666666557e-05 -1.695163697004300474e-01 5.114802122116099969e-01
1.531575520833333384e-05 -1.660967320203800557e-01 5.080605745315599497e-01
1.533203124999999871e-05 -1.690278500318500576e-01 5.129457712173499662e-01
1.534830729166666697e-05 -1.631656140089000617e-01 5.061064958572399908e-01
1.536458333333333185e-05 -1.656082123518000659e-01 5.134342908859299559e-01
1.538085937500000011e-05 -1.656082123518000659e-01 5.065950155258199805e-01
1.539713541666666498e-05 -1.670737713575400629e-01 5.134342908859299559e-01
1.541341145833333324e-05 -1.665852516889600454e-01 5.051294565200800113e-01
1.542968750000000151e-05 -1.695163697004300474e-01 5.114802122116099969e-01
1.544596354166666638e-05 -1.665852516889600454e-01 5.095261335372900380e-01
1.546223958333333464e-05 -1.665852516889600454e-01 5.080605745315599497e-01
1.547851562499999952e-05 -1.670737713575400629e-01 5.100146532058700277e-01
1.549479166666666778e-05 -1.675622910261200527e-01 5.070835351943999703e-01
1.551106770833333265e-05 -1.660967320203800557e-01 5.095261335372900380e-01
1.552734375000000092e-05 -1.685393303632700679e-01 5.061064958572399908e-01
1.554361979166666579e-05 -1.675622910261200527e-01 5.109916925430300072e-01
1.555989583333333405e-05 -1.695163697004300474e-01 5.012212991714499744e-01
1.557617187499999893e-05 -1.734245270490600566e-01 5.129457712173499662e-01
1.559244791666666719e-05 -1.704934090375900546e-01 5.056179761886600010e-01
1.560872395833333206e-05 -1.719589680433300516e-01 5.105031728744500175e-01
1.562500000000000033e-05 -1.739130467176400463e-01 5.036638975143400421e-01
1.564127604166666520e-05 -1.734245270490600566e-01 5.090376138687100482e-01
1.565755208333333346e-05 -1.729360073804900588e-01 5.075720548629799600e-01
1.567382812499999834e-05 -1.714704483747500618e-01 5.021983385086099538e-01
1.569010416666666660e-05 -1.792867630720100525e-01 5.124572515487699764e-01
1.570638020833333486e-05 -1.709819287061700444e-01 5.056179761886600010e-01
1.572265624999999973e-05 -1.787982434034300627e-01 5.119687318801899867e-01
1.573893229166666800e-05 -1.851489990949600484e-01 4.851001501083400114e-01
1.575520833333333287e-05 -3.629702031612400126e-01 1.143136322498299606e-01
1.577148437500000113e-05 -5.026868581771900546e-01 -2.139716595411300659e-01
1.578776041666666601e-05 -5.002442598342899949e-01 -1.656082123518000659e-01
1.580403645833333427e-05 -5.017098188400299641e-01 -1.538837254047400460e-01
1.582031249999999914e-05 -5.031753778457600523e-01 -1.709819287061700444e-01
1.583658854166666741e-05 -5.046409368515000216e-01 -1.656082123518000659e-01
1.585286458333333228e-05 -5.002442598342899949e-01 -1.685393303632700679e-01
1.586914062500000054e-05 -5.002442598342899949e-01 -1.690278500318500576e-01
1.588541666666666542e-05 -5.007327795028699846e-01 -1.680508106946900504e-01
1.590169270833333368e-05 -5.012212991714499744e-01 -1.695163697004300474e-01
1.591796874999999855e-05 -5.017098188400299641e-01 -1.685393303632700679e-01
1.593424479166666681e-05 -4.997557401657100051e-01 -1.656082123518000659e-01
1.595052083333333169e-05 -5.036638975143400421e-01 -1.787982434034300627e-01
1.596679687499999995e-05 -4.894968271255499825e-01 -1.397166550159500420e-01
1.598307291666666821e-05 -3.409868180751799982e-01 2.252076268196099573e-01
1.599934895833333309e-05 -1.783097237348600650e-01 5.593551397323599517e-01
1.601562500000000135e-05 -1.910112351179100443e-01 4.968246221542400032e-01
1.603190104166666622e-05 -1.827064007520700639e-01 4.963361024856600134e-01
1.604817708333333449e-05 -1.831949204206500537e-01 5.065950155258199805e-01
1.606445312499999936e-05 -1.890571564436000496e-01 5.031753778457600523e-01
1.608072916666666762e-05 -1.812408417463300669e-01 5.036638975143400421e-01
1.609700520833333250e-05 -1.890571564436000496e-01 5.061064958572399908e-01
1.611328125000000076e-05 -1.831949204206500537e-01 5.002442598342899949e-01
1.612955729166666563e-05 -1.895456761121700473e-01 5.080605745315599497e-01
1.614583333333333390e-05 -1.866145581007000454e-01 5.017098188400299641e-01
1.616210937499999877e-05 -1.846604794263800586e-01 5.051294565200800113e-01
1.617838541666666703e-05 -1.929653137922300588e-01 5.119687318801899867e-01
1.619466145833333191e-05 -1.680508106946900504e-01 4.655593633651700092e-01
1.621093750000000017e-05 5.276013538241400985e-02 -7.572056353092200542e-02
1.622721354166666504e-05 2.447484135627700508e-01 -5.578895807266199824e-01
1.624348958333333330e-05 1.866145581007000454e-01 -5.036638975143400421e-01
1.625976562500000157e-05 1.827064007520700639e-01 -4.978016614913899907e-01
1.627604166666666644e-05 1.949193924665500455e-01 -5.153883695602400339e-01
1.629231770833333470e-05 1.934538334608100485e-01 -5.153883695602400339e-01
1.630859374999999958e-05 1.748900860548000535e-01 -4.684904813766500031e-01
1.632486979166666784e-05 -5.617977678775800537e-02 6.888128817081499988e-02
1.634114583333333271e-05 -2.340009808540300662e-01 5.544699430465700463e-01
1.635742187500000098e-05 -1.890571564436000496e-01 4.934049844741800195e-01
1.637369791666666585e-05 -1.763556450605400505e-01 4.914509057998699970e-01
1.638997395833333411e-05 -1.934538334608100485e-01 5.114802122116099969e-01
1.640624999999999899e-05 -1.929653137922300588e-01 4.987787008285500256e-01
1.642252604166666725e-05 -1.592574566602700525e-01 4.953590631484999784e-01
1.643880208333333212e-05 2.242305874824499778e-01 3.287738263607000166e-01
1.645507812500000038e-05 5.471421480178799701e-01 1.748900860548000535e-01
1.647135416666666526e-05 4.982901811599699804e-01 1.665852516889600454e-01
1.648763020833333352e-05 4.894968271255499825e-01 1.763556450605400505e-01
1.650390624999999840e-05 5.080605745315599497e-01 1.641426533460600690e-01
1.652018229166666666e-05 4.997557401657100051e-01 1.768441647291200680e-01
1.653645833333333492e-05 4.953590631484999784e-01 1.411822140216800470e-01
1.655273437499999979e-05 3.463605344295500599e-01 -2.379091382026699564e-01
1.656901041666666806e-05 1.856375187635400659e-01 -5.564240217208900052e-01
1.658528645833333293e-05 1.939423531293900660e-01 -5.046409368515000216e-01
1.660156250000000119e-05 1.949193924665500455e-01 -4.978016614913899907e-01
1.661783854166666607e-05 1.836834400892300434e-01 -5.144113302230800544e-01
1.663411458333333433e-05 2.037127465009700433e-01 -5.065950155258199805e-01
1.665039062499999920e-05 1.587689369916900628e-01 -4.968246221542400032e-01
1.666666666666666747e-05 -2.144601792097099724e-01 -3.380557000637099963e-01
1.668294270833333234e-05 -5.544699430465700463e-01 -1.719589680433300516e-01
1.669921875000000060e-05 -4.948705434799199887e-01 -1.763556450605400505e-01
1.671549479166666548e-05 -4.890083074569699928e-01 -1.787982434034300627e-01
1.673177083333333374e-05 -5.007327795028699846e-01 -1.748900860548000535e-01
1.674804687499999861e-05 -4.987787008285500256e-01 -1.768441647291200680e-01
1.676432291666666687e-05 -4.738641977310200093e-01 -1.905227154493300545e-01
1.678059895833333175e-05 -8.793356269597996100e-02 -3.590620458126099757e-01
1.679687500000000001e-05 2.501221299171400569e-01 -5.109916925430300072e-01
1.681315104166666827e-05 1.924767941236500690e-01 -5.026868581771900546e-01
1.682942708333333315e-05 1.836834400892300434e-01 -5.065950155258199805e-01
1.684570312500000141e-05 2.046897858381300506e-01 -5.051294565200800113e-01
1.686197916666666628e-05 2.017586678266500566e-01 -5.085490942001299475e-01
1.687825520833333455e-05 1.773326843977000578e-01 -4.953590631484999784e-01
1.689453124999999942e-05 -2.222765088081399554e-01 -3.404982984066000085e-01
1.691080729166666768e-05 -5.349291563034099806e-01 -1.846604794263800586e-01
1.692708333333333256e-05 -4.968246221542400032e-01 -1.807523220777500494e-01
1.694335937500000082e-05 -4.802149534225499949e-01 -1.934538334608100485e-01
1.695963541666666569e-05 -5.002442598342899949e-01 -1.807523220777500494e-01
1.697591145833333395e-05 -4.890083074569699928e-01 -1.988275498151800547e-01
1.699218749999999883e-05 -4.851001501083400114e-01 -1.592574566602700525e-01
1.700846354166666709e-05 -3.439179360866500001e-01 2.164142578840299314e-01
1.702473958333333197e-05 -2.032242268323900536e-01 5.481191873550399496e-01
1.704101562500000023e-05 -2.017586678266500566e-01 4.919394254684399947e-01
1.705729166666666510e-05 -2.027357071638100638e-01 4.870542287826499783e-01
1.707356770833333336e-05 -2.017586678266500566e-01 5.041524171829200318e-01
1.708984375000000163e-05 -2.115290611982300617e-01 4.963361024856600134e-01
1.710611979166666650e-05 -1.753786057233800433e-01 4.894968271255499825e-01
1.712239583333333476e-05 2.090864628553399662e-01 3.380557000637099963e-01
1.713867187499999964e-05 5.442110300064100237e-01 1.861260384321200556e-01
1.715494791666666790e-05 4.929164648055999742e-01 1.861260384321200556e-01
1.717122395833333277e-05 4.855886697769200011e-01 1.885686367750200598e-01
1.718750000000000104e-05 4.973131418228100009e-01 1.846604794263800586e-01
1.720377604166666591e-05 4.973131418228100009e-01 1.822178810834900464e-01
1.722005208333333417e-05 4.733756780624400196e-01 1.988275498151800547e-01
1.723632812499999905e-05 7.914020866155595246e-02 3.546653687953900125e-01
1.725260416666666731e-05 -2.525647282600400612e-01 5.012212991714499744e-01
1.726888020833333218e-05 -1.968734711408600679e-01 4.924279451370199845e-01
1.728515625000000044e-05 -1.866145581007000454e-01 5.007327795028699846e-01
1.730143229166666532e-05 -2.037127465009700433e-01 5.002442598342899949e-01
1.731770833333333358e-05 -2.002931088209200516e-01 4.992672204971300154e-01
1.733398437499999846e-05 -1.753786057233800433e-01 4.934049844741800195e-01
1.735026041666666672e-05 2.217879891395599656e-01 3.307279050350199756e-01
1.736653645833333498e-05 5.432339906692500442e-01 1.807523220777500494e-01
1.738281249999999985e-05 4.978016614913899907e-01 1.778212040662800475e-01
1.739908854166666812e-05 4.860771894454999908e-01 1.807523220777500494e-01
1.741536458333333299e-05 5.007327795028699846e-01 1.817293614149100567e-01
1.743164062500000125e-05 4.982901811599699804e-01 1.758671253919600608e-01
1.744791666666666613e-05 4.973131418228100009e-01 1.792867630720100525e-01
1.746419270833333439e-05 4.973131418228100009e-01 1.797752827405900422e-01
1.748046874999999926e-05 4.992672204971300154e-01 1.748900860548000535e-01
1.749674479166666752e-05 5.002442598342899949e-01 1.787982434034300627e-01
1.751302083333333240e-05 4.973131418228100009e-01 1.719589680433300516e-01
1.752929687500000066e-05 5.017098188400299641e-01 1.773326843977000578e-01
1.754557291666666554e-05 5.056179761886600010e-01 1.695163697004300474e-01
1.756184895833333380e-05 4.753297567367599785e-01 1.841719597578000689e-01
1.757812499999999867e-05 9.477283805608695266e-02 3.590620458126099757e-01
1.759440104166666693e-05 -2.388861775398300469e-01 5.021983385086099538e-01
1.761067708333333181e-05 -1.831949204206500537e-01 5.007327795028699846e-01
1.762695312500000007e-05 -1.812408417463300669e-01 4.992672204971300154e-01
1.764322916666666833e-05 -1.875915974378600526e-01 5.061064958572399908e-01
1.765950520833333321e-05 -1.973619908094400577e-01 5.002442598342899949e-01
1.767578125000000147e-05 -1.621885746717500465e-01 4.953590631484999784e-01
1.769205729166666634e-05 2.208109498023999584e-01 3.302393853664399859e-01
1.770833333333333461e-05 5.500732660293600196e-01 1.714704483747500618e-01
1.772460937499999948e-05 4.968246221542400032e-01 1.719589680433300516e-01
1.774088541666666774e-05 4.860771894454999908e-01 1.797752827405900422e-01
1.775716145833333262e-05 5.051294565200800113e-01 1.709819287061700444e-01
1.777343750000000088e-05 4.953590631484999784e-01 1.778212040662800475e-01
1.778971354166666575e-05 4.987787008285500256e-01 1.778212040662800475e-01
1.780598958333333401e-05 4.973131418228100009e-01 1.758671253919600608e-01
1.782226562499999889e-05 4.997557401657100051e-01 1.773326843977000578e-01
1.783854166666666715e-05 5.007327795028699846e-01 1.724474877119100691e-01
1.785481770833333203e-05 4.982901811599699804e-01 1.797752827405900422e-01
1.787109375000000029e-05 4.963361024856600134e-01 1.748900860548000535e-01
1.788736979166666516e-05 5.075720548629799600e-01 1.783097237348600650e-01
1.790364583333333342e-05 4.743527173995999990e-01 1.827064007520700639e-01
1.791992187500000169e-05 9.330727905034995329e-02 3.575964868068700064e-01
1.793619791666666656e-05 -2.457254528999300580e-01 5.051294565200800113e-01
1.795247395833333482e-05 -1.929653137922300588e-01 4.953590631484999784e-01
1.796874999999999970e-05 -1.802638024091700597e-01 5.041524171829200318e-01
1.798502604166666796e-05 -1.988275498151800547e-01 5.007327795028699846e-01
1.800130208333333283e-05 -1.885686367750200598e-01 5.051294565200800113e-01
1.801757812500000110e-05 -2.002931088209200516e-01 4.787493944168100257e-01
1.803385416666666597e-05 -3.619931638240799776e-01 9.526135772466695628e-02
1.805013020833333423e-05 -4.914509057998699415e-01 -2.305813431739800468e-01
1.806640624999999911e-05 -4.929164648055999742e-01 -1.836834400892300434e-01
1.808268229166666737e-05 -4.958475828170800237e-01 -1.734245270490600566e-01
1.809895833333333224e-05 -4.982901811599699804e-01 -1.914997547864900618e-01
1.811523437500000050e-05 -4.938935041427600092e-01 -1.846604794263800586e-01
1.813151041666666538e-05 -4.948705434799199887e-01 -1.900341957807500648e-01
1.814778645833333364e-05 -4.943820238113399990e-01 -1.841719597578000689e-01
1.816406249999999851e-05 -4.924279451370199845e-01 -1.914997547864900618e-01
1.818033854166666678e-05 -4.929164648055999742e-01 -1.880801171064400423e-01
1.819661458333333165e-05 -4.953590631484999784e-01 -1.910112351179100443e-01
1.821289062499999991e-05 -4.938935041427600092e-01 -1.939423531293900660e-01
1.822916666666666818e-05 -4.899853467941299723e-01 -1.910112351179100443e-01
1.824544270833333305e-05 -4.938935041427600092e-01 -1.954079121351200432e-01
1.826171875000000131e-05 -4.894968271255499825e-01 -1.914997547864900618e-01
1.827799479166666619e-05 -4.894968271255499825e-01 -1.958964318037000607e-01
1.829427083333333445e-05 -4.934049844741800195e-01 -1.958964318037000607e-01
1.831054687499999932e-05 -4.880312681198100133e-01 -1.958964318037000607e-01
1.832682291666666758e-05 -4.934049844741800195e-01 -1.973619908094400577e-01
1.834309895833333246e-05 -4.890083074569699928e-01 -1.978505104780200474e-01
1.835937500000000072e-05 -4.909623861312900073e-01 -1.988275498151800547e-01
1.837565104166666560e-05 -4.870542287826499783e-01 -1.983390301466000649e-01
1.839192708333333386e-05 -4.909623861312900073e-01 -1.988275498151800547e-01
1.840820312499999873e-05 -4.860771894454999908e-01 -1.993160694837600444e-01
1.842447916666666699e-05 -4.929164648055999742e-01 -2.046897858381300506e-01
1.844075520833333187e-05 -4.831460714340199969e-01 -1.988275498151800547e-01
1.845703125000000013e-05 -4.973131418228100009e-01 -2.042012661695500608e-01
1.847330729166666500e-05 -4.577430486679099908e-01 -2.037127465009700433e-01
1.848958333333333327e-05 -6.936980783939396267e-02 -3.727405965328199899e-01
1.850585937500000153e-05 2.662432789802600674e-01 -4.938935041427599537e-01
1.852213541666666640e-05 2.183683365583400648e-01 -4.968246221542400032e-01
1.853841145833333467e-05 2.012701481580700669e-01 -4.963361024856600134e-01
1.855468749999999954e-05 2.305813431739800468e-01 -5.002442598342899949e-01
1.857096354166666780e-05 2.188568711280800549e-01 -5.051294565200800113e-01
1.858723958333333268e-05 2.051783055067100681e-01 -4.596971273422200133e-01
1.860351562500000094e-05 -6.106497347354900712e-02 6.253053247928598568e-02
1.861979166666666581e-05 -2.667317986488300652e-01 5.422569513320899537e-01
1.863606770833333407e-05 -2.159257382154500526e-01 4.870542287826499783e-01
1.865234374999999895e-05 -2.081094235181800423e-01 4.802149534225499949e-01
1.866861979166666721e-05 -2.149486988782900454e-01 5.002442598342899949e-01
1.868489583333333208e-05 -2.242305874824500611e-01 4.968246221542400032e-01
1.870117187500000035e-05 -1.954079121351200432e-01 4.596971273422200133e-01
1.871744791666666522e-05 5.813385546207400917e-02 -7.425500452518499217e-02
1.873372395833333348e-05 2.804103493690500715e-01 -5.437225103378300339e-01
1.874999999999999836e-05 2.129946202039700587e-01 -4.919394254684399947e-01
1.876627604166666662e-05 2.212994694709800592e-01 -4.826575517654400072e-01
1.878255208333333488e-05 2.203224301338200519e-01 -5.051294565200800113e-01
1.879882812499999976e-05 2.217879891395600489e-01 -4.953590631484999784e-01
1.881510416666666802e-05 2.227650284767200561e-01 -4.943820238113399990e-01
1.883138020833333289e-05 2.188568711280800549e-01 -5.017098188400299641e-01
1.884765625000000115e-05 2.222765088081400664e-01 -4.948705434799199887e-01
1.886393229166666603e-05 2.212994694709800592e-01 -4.982901811599699804e-01
1.888020833333333429e-05 2.198339104652400622e-01 -4.992672204971300154e-01
1.889648437499999917e-05 2.242305874824500611e-01 -4.943820238113399990e-01
1.891276041666666743e-05 2.212994694709800592e-01 -5.075720548629799600e-01
1.892903645833333230e-05 2.017586678266500566e-01 -4.606741666793799928e-01
1.894531250000000056e-05 -5.617977678775800537e-02 6.204201281070699514e-02
1.896158854166666544e-05 -2.677088379859900447e-01 5.422569513320899537e-01
1.897786458333333370e-05 -2.046897858381300506e-01 4.885197877883900031e-01
1.899414062499999857e-05 -2.046897858381300506e-01 4.826575517654400072e-01
1.901041666666666684e-05 -2.139716595411300659e-01 5.051294565200800113e-01
1.902669270833333171e-05 -2.173912972211800576e-01 4.914509057998699970e-01
1.904296874999999997e-05 -1.861260384321200556e-01 4.890083074569699928e-01
1.905924479166666824e-05 2.042012661695499776e-01 3.385442197322799940e-01
1.907552083333333311e-05 5.417684316635099639e-01 1.939423531293900660e-01
1.909179687500000137e-05 4.865657091140699886e-01 1.983390301466000649e-01
1.910807291666666625e-05 4.836345911025999866e-01 1.929653137922300588e-01
1.912434895833333451e-05 4.934049844741800195e-01 1.924767941236500690e-01
1.914062499999999938e-05 5.002442598342899949e-01 1.973619908094400577e-01
1.915690104166666764e-05 4.626282453537000072e-01 1.763556450605400505e-01
1.917317708333333252e-05 -6.839276850223499626e-02 -5.324865505099300733e-02
1.918945312500000078e-05 -5.339521169662500011e-01 -2.486565709114100520e-01
1.920572916666666565e-05 -4.880312681198100133e-01 -1.958964318037000607e-01
1.922200520833333392e-05 -4.758182764053299763e-01 -1.836834400892300434e-01
1.923828124999999879e-05 -4.968246221542400032e-01 -1.973619908094400577e-01
1.925455729166666705e-05 -4.890083074569699928e-01 -1.983390301466000649e-01
1.927083333333333193e-05 -4.894968271255499825e-01 -1.900341957807500648e-01
1.928710937500000019e-05 -4.875427484512300236e-01 -2.017586678266500566e-01
1.930338541666666506e-05 -4.919394254684399947e-01 -1.914997547864900618e-01
1.931966145833333333e-05 -4.894968271255499825e-01 -1.988275498151800547e-01
1.933593750000000159e-05 -4.870542287826499783e-01 -1.924767941236500690e-01
1.935221354166666646e-05 -4.904738664627100175e-01 -1.978505104780200474e-01
1.936848958333333472e-05 -4.880312681198100133e-01 -2.085979431867600598e-01
1.938476562499999960e-05 -4.836345911025999866e-01 -1.700048893690100649e-01
1.940104166666666786e-05 -3.507572114467599755e-01 2.061553448438599445e-01
1.941731770833333274e-05 -2.125061005353900689e-01 5.442110300064100237e-01
1.943359375000000100e-05 -2.183683365583400648e-01 4.885197877883900031e-01
1.944986979166666587e-05 -2.169027775526000679e-01 4.811919927596999824e-01
1.946614583333333413e-05 -2.125061005353900689e-01 4.953590631484999784e-01
1.948242187499999901e-05 -2.222765088081400664e-01 4.982901811599699804e-01
1.949869791666666727e-05 -1.954079121351200432e-01 4.582315683364899805e-01
1.951497395833333214e-05 6.301905214786501785e-02 -7.620908319950098209e-02
1.953125000000000041e-05 2.725940346717800611e-01 -5.446995496749900134e-01
1.954752604166666528e-05 2.203224301338200519e-01 -4.953590631484999784e-01
1.956380208333333354e-05 2.144601792097100557e-01 -4.821690320968600174e-01
1.958007812499999842e-05 2.247191071510300509e-01 -5.065950155258199805e-01
1.959635416666666668e-05 2.149486988782900454e-01 -5.031753778457600523e-01
1.961263020833333494e-05 2.276502251625100448e-01 -4.738641977310199538e-01
1.962890624999999982e-05 3.717635571956600105e-01 -8.988764137029596479e-02
1.964518229166666808e-05 4.836345911025999311e-01 2.491450905799900417e-01
1.966145833333333295e-05 4.924279451370199845e-01 1.988275498151800547e-01
1.967773437500000121e-05 4.904738664627100175e-01 1.871030777692800628e-01
1.969401041666666609e-05 4.924279451370199845e-01 2.017586678266500566e-01
1.971028645833333435e-05 4.982901811599699804e-01 2.007816284894900494e-01
1.972656249999999922e-05 4.557889699935899763e-01 1.768441647291200680e-01
1.974283854166666749e-05 -7.181240618228899864e-02 -5.324865505099300733e-02
1.975911458333333236e-05 -5.324865579605100319e-01 -2.564728856086700426e-01
1.977539062500000062e-05 -4.855886697769200011e-01 -1.880801171064400423e-01
1.979166666666666550e-05 -4.787493944168100257e-01 -1.929653137922300588e-01
1.980794270833333376e-05 -4.958475828170800237e-01 -1.993160694837600444e-01
1.982421874999999863e-05 -4.914509057998699970e-01 -1.958964318037000607e-01
1.984049479166666690e-05 -4.606741666793799928e-01 -2.100635021925000567e-01
1.985677083333333177e-05 -7.425500452518496441e-02 -3.673668801784499838e-01
1.987304687500000003e-05 2.686858773231500797e-01 -4.938935041427599537e-01
1.988932291666666829e-05 2.169027775526000679e-01 -4.973131418228100009e-01
1.990559895833333317e-05 2.066438645124400453e-01 -4.929164648055999742e-01
1.992187500000000143e-05 2.281387448310900623e-01 -5.036638975143400421e-01
1.993815104166666631e-05 2.178798168897600473e-01 -4.978016614913899907e-01
1.995442708333333457e-05 2.217879891395600489e-01 -4.997557401657100051e-01
1.997070312499999944e-05 2.237420678138700436e-01 -4.982901811599699804e-01
1.998697916666666770e-05 2.252076268196100683e-01 -4.934049844741800195e-01
2.000325520833333258e-05 2.217879891395600489e-01 -4.992672204971300154e-01
2.001953125000000084e-05 2.242305874824500611e-01 -4.953590631484999784e-01
2.003580729166666571e-05 2.222765088081400664e-01 -4.963361024856600134e-01
2.005208333333333398e-05 2.310698628425600643e-01 -5.051294565200800113e-01
2.006835937499999885e-05 2.198339104652400622e-01 -4.684904813766500031e-01
2.008463541666666711e-05 3.834880292415600023e-01 -8.695652335882195216e-02
2.010091145833333199e-05 4.748412370681799333e-01 2.515876889228800817e-01
2.011718750000000025e-05 4.924279451370199845e-01 2.037127465009700433e-01
2.013346354166666512e-05 4.846116304397600216e-01 1.929653137922300588e-01
2.014973958333333339e-05 4.894968271255499825e-01 2.115290611982300617e-01
2.016601562500000165e-05 4.929164648055999742e-01 2.120175808668100514e-01
2.018229166666666652e-05 4.562774896621700216e-01 1.812408417463300669e-01
2.019856770833333478e-05 -7.230092585086800305e-02 -5.031753703951800938e-02
2.021484374999999966e-05 -5.246702432632399660e-01 -2.633121609687800735e-01
2.023111979166666792e-05 -4.821690320968600174e-01 -2.042012661695500608e-01
2.024739583333333279e-05 -4.704445600509600256e-01 -1.973619908094400577e-01
2.026367187500000106e-05 -4.929164648055999742e-01 -2.154372185468700629e-01
2.027994791666666593e-05 -4.846116304397600216e-01 -2.046897858381300506e-01
2.029622395833333419e-05 -4.846116304397600216e-01 -2.105520218610800465e-01
2.031249999999999907e-05 -4.831460714340199969e-01 -2.066438645124400453e-01
2.032877604166666733e-05 -4.826575517654400072e-01 -2.134831398725500484e-01
2.034505208333333220e-05 -4.826575517654400072e-01 -2.139716595411300659e-01
2.036132812500000047e-05 -4.841231107711799764e-01 -2.090864628553400495e-01
2.037760416666666534e-05 -4.836345911025999866e-01 -2.159257382154500526e-01
2.039388020833333360e-05 -4.851001501083400114e-01 -2.134831398725500484e-01
2.041015624999999848e-05 -4.797264337539700052e-01 -2.144601792097100557e-01
2.042643229166666674e-05 -4.831460714340199969e-01 -2.169027775526000679e-01
2.044270833333333500e-05 -4.792379140853900155e-01 -2.120175808668100514e-01
2.045898437499999988e-05 -4.802149534225499949e-01 -2.178798168897600473e-01
2.047526041666666814e-05 -4.802149534225499949e-01 -2.164142578840300424e-01
2.049153645833333301e-05 -4.802149534225499949e-01 -2.154372185468700629e-01
2.050781250000000127e-05 -4.772838354110700010e-01 -2.227650284767200561e-01
2.052408854166666615e-05 -4.797264337539700052e-01 -2.149486988782900454e-01
2.054036458333333441e-05 -4.787493944168100257e-01 -2.237420678138700436e-01
2.055664062499999928e-05 -4.748412370681799888e-01 -2.188568711280800549e-01
2.057291666666666755e-05 -4.811919927596999824e-01 -2.188568711280800549e-01
2.058919270833333242e-05 -4.767953157424900112e-01 -2.227650284767200561e-01
2.060546875000000068e-05 -4.782608747482299805e-01 -2.217879891395600489e-01
2.062174479166666556e-05 -4.753297567367599785e-01 -2.242305874824500611e-01
2.063802083333333382e-05 -4.753297567367599785e-01 -2.261846661567700478e-01
2.065429687499999869e-05 -4.777723550796499907e-01 -2.217879891395600489e-01
2.067057291666666696e-05 -4.753297567367599785e-01 -2.256961464881900581e-01
2.068684895833333183e-05 -4.758182764053299763e-01 -2.208109498024000417e-01
2.070312500000000009e-05 -4.709330797195399598e-01 -2.291157841682400498e-01
2.071940104166666835e-05 -4.763067960739100215e-01 -2.247191071510300509e-01
2.073567708333333323e-05 -4.733756780624399640e-01 -2.296043038368200673e-01
2.075195312500000149e-05 -4.777723550796499352e-01 -2.281387448310900623e-01
2.076822916666666636e-05 -4.748412370681799888e-01 -2.237420678138700436e-01
2.078450520833333463e-05 -4.767953157424899557e-01 -2.291157841682400498e-01
2.080078124999999950e-05 -4.728871583938599743e-01 -2.242305874824500611e-01
2.081705729166666776e-05 -4.797264337539700052e-01 -2.242305874824500611e-01
2.083333333333333264e-05 -4.723986387252799846e-01 -2.227650284767200561e-01
2.084960937500000090e-05 -4.767953157424899557e-01 -2.291157841682400498e-01
2.086588541666666577e-05 -4.689790010452299374e-01 -2.286272644996600600e-01
2.088216145833333404e-05 -4.772838354110700010e-01 -2.227650284767200561e-01
2.089843749999999891e-05 -4.723986387252799291e-01 -2.296043038368200673e-01
2.091471354166666717e-05 -4.792379140853900155e-01 -2.208109498024000417e-01
2.093098958333333205e-05 -4.719101190566999393e-01 -2.296043038368200673e-01
2.094726562500000031e-05 -4.743527173995999990e-01 -2.256961464881900581e-01
2.096354166666666518e-05 -4.733756780624399640e-01 -2.286272644996600600e-01
2.097981770833333345e-05 -4.758182764053299763e-01 -2.261846661567700478e-01
2.099609374999999832e-05 -4.714215993881199496e-01 -2.291157841682400498e-01
2.101236979166666658e-05 -4.753297567367599230e-01 -2.320469021797200437e-01
2.102864583333333484e-05 -4.714215993881199496e-01 -2.291157841682400498e-01
2.104492187499999972e-05 -4.719101190566999393e-01 -2.305813431739800468e-01
2.106119791666666798e-05 -4.723986387252799291e-01 -2.305813431739800468e-01
2.107747395833333285e-05 -4.738641977310199538e-01 -2.286272644996600600e-01
2.109375000000000112e-05 -4.684904813766499476e-01 -2.354665398597700632e-01
2.111002604166666599e-05 -4.719101190566999393e-01 -2.296043038368200673e-01
2.112630208333333425e-05 -4.738641977310199538e-01 -2.320469021797200437e-01
2.114257812499999913e-05 -4.680019617080699579e-01 -2.340009808540300662e-01
2.115885416666666739e-05 -4.728871583938599188e-01 -2.310698628425600643e-01
2.117513020833333226e-05 -4.704445600509599701e-01 -2.349780201911900457e-01
2.119140625000000053e-05 -4.728871583938599188e-01 -2.325354218483000612e-01
2.120768229166666540e-05 -4.704445600509599701e-01 -2.315583825111400540e-01
2.122395833333333366e-05 -4.704445600509599701e-01 -2.364435791969300427e-01
2.124023437499999854e-05 -4.680019617080699579e-01 -2.364435791969300427e-01
2.125651041666666680e-05 -4.709330797195399598e-01 -2.344895005226100559e-01
2.127278645833333167e-05 -4.694675207138099271e-01 -2.359550595283500529e-01
2.128906249999999993e-05 -4.680019617080699579e-01 -2.344895005226100559e-01
2.130533854166666820e-05 -4.704445600509599701e-01 -2.344895005226100559e-01
2.132161458333333307e-05 -4.694675207138099271e-01 -2.344895005226100559e-01
2.133789062500000133e-05 -4.709330797195399598e-01 -2.379091382026700674e-01
2.135416666666666621e-05 -4.694675207138099271e-01 -2.344895005226100559e-01
2.137044270833333447e-05 -4.699560403823899168e-01 -2.354665398597700632e-01
2.138671874999999934e-05 -4.680019617080699579e-01 -2.354665398597700632e-01
2.140299479166666761e-05 -4.704445600509599701e-01 -2.359550595283500529e-01
2.141927083333333248e-05 -4.689790010452299374e-01 -2.335124611854600685e-01
2.143554687500000074e-05 -4.714215993881199496e-01 -2.330239415168800510e-01
2.145182291666666562e-05 -4.655593633651699537e-01 -2.344895005226100559e-01
2.146809895833333388e-05 -4.714215993881199496e-01 -2.344895005226100559e-01
2.148437499999999875e-05 -4.665364027023299331e-01 -2.354665398597700632e-01
2.150065104166666702e-05 -4.680019617080699579e-01 -2.403517365455600518e-01
2.151692708333333189e-05 -4.699560403823899168e-01 -2.330239415168800510e-01
2.153320312500000015e-05 -4.640938043594399209e-01 -2.374206185340900499e-01
2.154947916666666503e-05 -4.680019617080699579e-01 -2.374206185340900499e-01
2.156575520833333329e-05 -4.675134420394899681e-01 -2.335124611854600685e-01
2.158203125000000155e-05 -4.699560403823899168e-01 -2.364435791969300427e-01
2.159830729166666642e-05 -4.704445600509599701e-01 -2.325354218483000612e-01
2.161458333333333469e-05 -4.714215993881199496e-01 -2.344895005226100559e-01
2.163085937499999956e-05 -4.704445600509599701e-01 -2.330239415168800510e-01
2.164713541666666782e-05 -4.689790010452299374e-01 -2.330239415168800510e-01
2.166341145833333270e-05 -4.650708436965899639e-01 -2.330239415168800510e-01
2.167968750000000096e-05 -4.728871583938599188e-01 -2.349780201911900457e-01
2.169596354166666583e-05 -4.684904813766499476e-01 -2.340009808540300662e-01
2.171223958333333410e-05 -4.684904813766499476e-01 -2.354665398597700632e-01
2.172851562499999897e-05 -4.704445600509599701e-01 -2.374206185340900499e-01
2.174479166666666723e-05 -4.680019617080699579e-01 -2.344895005226100559e-01
2.176106770833333211e-05 -4.689790010452299374e-01 -2.393746972084000446e-01
2.177734375000000037e-05 -4.680019617080699579e-01 -2.291157841682400498e-01
2.179361979166666524e-05 -4.714215993881199496e-01 -2.427943348884600561e-01
2.180989583333333350e-05 -4.694675207138099826e-01 -2.261846661567700478e-01
2.182617187499999838e-05 -4.694675207138099271e-01 -2.403517365455600518e-01
2.184244791666666664e-05 -4.694675207138099271e-01 -2.364435791969300427e-01
2.185872395833333490e-05 -4.684904813766499476e-01 -2.374206185340900499e-01
2.187499999999999978e-05 -4.640938043594399209e-01 -2.383976578712500571e-01
2.189127604166666804e-05 -4.680019617080699579e-01 -2.364435791969300427e-01
2.190755208333333291e-05 -4.640938043594399209e-01 -2.418172955513000488e-01
2.192382812500000118e-05 -4.675134420394899681e-01 -2.374206185340900499e-01
2.194010416666666605e-05 -4.621397256851199620e-01 -2.398632168769800621e-01
2.195638020833333431e-05 -4.670249223709099229e-01 -2.452369332313500683e-01
2.197265624999999919e-05 -4.631167650222799415e-01 -2.383976578712500571e-01
2.198893229166666745e-05 -4.670249223709099229e-01 -2.476795315742500447e-01
2.200520833333333232e-05 -4.631167650222799415e-01 -2.335124611854600685e-01
2.202148437500000059e-05 -4.640938043594399209e-01 -2.467024922370900653e-01
2.203776041666666546e-05 -4.665364027023299331e-01 -2.374206185340900499e-01
2.205403645833333372e-05 -4.636052846908599312e-01 -2.427943348884600561e-01
2.207031249999999860e-05 -4.631167650222799415e-01 -2.432828545570400458e-01
2.208658854166666686e-05 -4.650708436965899639e-01 -2.413287758827200591e-01
2.210286458333333173e-05 -4.665364027023299331e-01 -2.496336102485700592e-01
2.211914062499999999e-05 -4.469956159591699230e-01 -2.330239415168800510e-01
2.213541666666666826e-05 -2.066438645124399898e-01 -9.135320037603403276e-02
2.215169270833333313e-05 3.224230557680100168e-02 1.612115278840100391e-02
2.216796875000000139e-05 -3.908158279955400126e-03 1.465559354983299659e-03
2.218424479166666627e-05 1.495660463277137122e-18 -1.221299450844499923e-02
2.220052083333333453e-05 4.885198082774900100e-03 1.954079139977700497e-03
2.221679687499999940e-05 4.885197849944208958e-04 -6.839277222752599729e-03
2.223307291666666767e-05 5.862237419933099755e-03 -9.770395699888493810e-04
2.224934895833333254e-05 2.442599041387401044e-03 -5.862237419933099755e-03
2.226562500000000080e-05 5.862237419933099755e-03 -9.770395699888493810e-04
2.228190104166666568e-05 1.465559354983300526e-03 -4.396677948534499954e-03
2.229817708333333394e-05 7.327796891331700424e-03 -2.442599041387399309e-03
2.231445312499999881e-05 3.419638611376299864e-03 -1.465559354983299659e-03
2.233072916666666708e-05 6.839277222752599729e-03 -2.931118709966499137e-03
2.234700520833333195e-05 3.908158279955400126e-03 -2.442599041387399743e-03
2.236328125000000021e-05 2.442599041387400610e-03 -3.908158279955400126e-03
2.237955729166666509e-05 5.862237419933099755e-03 -2.442599041387399309e-03
2.239583333333333335e-05 2.442599041387400610e-03 -3.908158279955400126e-03
2.241210937500000161e-05 5.373717751353999927e-03 -4.885197849944193779e-04
2.242838541666666648e-05 2.931118709966500438e-03 -4.396677948534499954e-03
2.244466145833333475e-05 3.908158279955400126e-03 -2.442599041387399743e-03
2.246093749999999962e-05 4.885198082774900967e-03 -3.908158279955399259e-03
2.247721354166666788e-05 2.931118709966500438e-03 -4.885198082774900100e-03
2.249348958333333276e-05 3.419638611376300298e-03 -4.396677948534499954e-03
2.250976562500000102e-05 3.908158279955400126e-03 -4.885197849944195947e-04
2.252604166666666589e-05 5.373717751354000795e-03 -3.908158279955399259e-03
2.254231770833333416e-05 1.954079139977700063e-03 -9.770395699888498146e-04
2.255859374999999903e-05 3.419638611376300732e-03 -5.373717751353999927e-03
2.257486979166666729e-05 4.885197849944201368e-04 -9.770395699888500315e-04
2.259114583333333217e-05 5.373717751354000795e-03 -3.908158279955399259e-03
2.260742187500000043e-05 1.465559354983300526e-03 -2.931118709966500004e-03
2.262369791666666530e-05 4.786113528108605930e-19 -3.908158279955400126e-03
2.263997395833333356e-05 1.954079139977700497e-03 -1.954079139977699629e-03
2.265624999999999844e-05 2.931118709966500438e-03 -1.954079139977699629e-03
2.267252604166666670e-05 3.908158279955400126e-03 -4.885197849944195947e-04
2.268880208333333496e-05 3.419638611376300298e-03 -3.419638611376299431e-03
2.270507812499999984e-05 3.908158279955400126e-03 -4.885197849944195947e-04
2.272135416666666810e-05 3.419638611376300298e-03 -2.931118709966499571e-03
2.273763020833333297e-05 6.350757088512200450e-03 -3.908158279955399259e-03
2.275390625000000124e-05 4.885197849944201368e-04 -9.770395699888500315e-04
2.277018229166666611e-05 4.396677948534499954e-03 -2.442599041387399743e-03
2.278645833333333437e-05 4.885197849944202452e-04 -1.465559354983300092e-03
2.280273437499999925e-05 7.327796891331701291e-03 -3.908158279955399259e-03
2.281901041666666751e-05 -9.770395699888498146e-04 -2.442599041387400177e-03
2.283528645833333238e-05 3.419638611376300298e-03 -3.908158279955400126e-03
2.285156250000000065e-05 2.442599041387400610e-03 -4.396677948534499954e-03
2.286783854166666552e-05 2.442599041387400177e-03 -1.465559354983299875e-03
2.288411458333333378e-05 2.442599041387400610e-03 -3.419638611376299431e-03
2.290039062499999866e-05 7.327796891331700424e-03 -3.419638611376298997e-03
2.291666666666666692e-05 1.954079139977700063e-03 -4.885197849944198116e-04
2.293294270833333179e-05 7.816316559910800252e-03 -2.442599041387399309e-03
2.294921875000000005e-05 3.908158279955400993e-03 -5.862237419933098888e-03
2.296549479166666832e-05 1.954079139977699629e-03 2.442599041387400610e-03
2.298177083333333319e-05 4.885198082774900100e-03 -2.931118709966499571e-03
2.299804687500000145e-05 1.465559354983300092e-03 -4.885197849944198116e-04
2.301432291666666633e-05 4.885198082774900967e-03 -5.862237419933098888e-03
2.303059895833333459e-05 -3.419638611376299864e-03 9.770395699888495978e-04
2.304687499999999946e-05 6.350757088512199583e-03 -3.419638611376298997e-03
2.306315104166666773e-05 2.442599041387400610e-03 -2.931118709966499571e-03
2.307942708333333260e-05 3.419638611376300298e-03 -3.419638611376299431e-03
2.309570312500000086e-05 1.465559354983300526e-03 -2.931118709966500004e-03
2.311197916666666574e-05 5.373717751353999927e-03 -1.465559354983299442e-03
2.312825520833333400e-05 4.885198082774900967e-03 -3.908158279955399259e-03
2.314453124999999887e-05 3.908158279955400126e-03 -1.465559354983299659e-03
2.316080729166666713e-05 7.327796891331701291e-03 -3.908158279955399259e-03
2.317708333333333201e-05 1.954079139977700063e-03 -4.885197849944198116e-04
2.319335937500000027e-05 3.908158279955400126e-03 -1.465559354983299659e-03
2.320963541666666515e-05 3.908158279955400126e-03 -2.442599041387399743e-03
2.322591145833333341e-05 2.931118709966500438e-03 -2.931118709966499571e-03
2.324218750000000167e-05 2.931118709966500004e-03 -9.770395699888495978e-04
2.325846354166666654e-05 3.908158279955400993e-03 -5.373717751353999060e-03
2.327473958333333481e-05 6.839277222752599729e-03 -4.885197849944191610e-04
2.329101562499999968e-05 3.419638611376300298e-03 -1.954079139977699629e-03
2.330729166666666794e-05 5.862237419933099755e-03 -1.465559354983299442e-03
2.332356770833333282e-05 -1.465559354983300092e-03 4.885197849944198116e-04
2.333984375000000108e-05 5.373717751354000795e-03 -5.373717751353999060e-03
2.335611979166666595e-05 3.908158279955400126e-03 9.770395699888504652e-04
2.337239583333333422e-05 2.442599041387400610e-03 -1.954079139977699629e-03
2.338867187499999909e-05 2.442599041387399743e-03 1.954079139977700497e-03
2.340494791666666735e-05 5.862237419933100623e-03 -6.350757088512198716e-03
2.342122395833333223e-05 4.885198082774900100e-03 -9.770395699888493810e-04
2.343750000000000049e-05 4.396677948534499954e-03 -1.954079139977699629e-03
2.345377604166666536e-05 3.908158279955400126e-03 -2.442599041387399743e-03
2.347005208333333362e-05 4.396677948534499954e-03 -1.465559354983299659e-03
2.348632812499999850e-05 2.931118709966500004e-03 3.589585146081393540e-19
2.350260416666666676e-05 5.373717751353999927e-03 -2.442599041387399309e-03
2.351888020833333502e-05 4.786113528108605930e-19 -3.908158279955400126e-03
2.353515624999999990e-05 6.350757088512199583e-03 1.465559354983300960e-03
2.355143229166666816e-05 3.908158279955400993e-03 -4.396677948534499086e-03
2.356770833333333303e-05 5.373717751353999927e-03 -4.885197849944193779e-04
2.358398437500000130e-05 9.770395699888502483e-04 -9.770395699888498146e-04
2.360026041666666617e-05 4.885198082774900100e-03 -1.954079139977699629e-03
2.361653645833333443e-05 0.000000000000000000e+00 -0.000000000000000000e+00
2.363281249999999931e-05 4.396677948534499954e-03 -2.442599041387399743e-03
2.364908854166666757e-05 2.442599041387400177e-03 -1.465559354983299875e-03
2.366536458333333244e-05 6.839277222752599729e-03 4.885197849944208958e-04
2.368164062500000070e-05 2.931118709966500438e-03 -1.954079139977699629e-03
2.369791666666666558e-05 3.908158279955400993e-03 -3.908158279955399259e-03
2.371419270833333384e-05 3.419638611376300298e-03 -2.442599041387399743e-03
2.373046874999999872e-05 1.954079139977700497e-03 -2.442599041387399743e-03
2.374674479166666698e-05 4.885198082774900100e-03 -4.885197849944193779e-04
2.376302083333333185e-05 2.442599041387400610e-03 -2.442599041387399743e-03
2.377929687500000011e-05 4.885198082774900100e-03 2.931118709966500438e-03
2.379557291666666499e-05 3.908158279955400126e-03 -3.419638611376299431e-03
2.381184895833333325e-05 4.396677948534499954e-03 -2.442599041387399743e-03
2.382812500000000151e-05 4.396677948534499954e-03 -2.442599041387399743e-03
2.384440104166666639e-05 1.954079139977700063e-03 -1.465559354983299875e-03
2.386067708333333465e-05 3.419638611376299864e-03 -1.465559354983299659e-03
2.387695312499999952e-05 2.442599041387400610e-03 -2.931118709966499571e-03
2.389322916666666779e-05 1.954079139977700063e-03 2.393056764054302965e-19
2.390950520833333266e-05 3.908158279955400993e-03 -7.816316559910800252e-03
2.392578125000000092e-05 3.419638611376299864e-03 4.885197849944204621e-04
2.394205729166666580e-05 1.954079139977700497e-03 -3.908158279955400126e-03
2.395833333333333406e-05 2.442599041387400177e-03 -1.465559354983299875e-03
2.397460937499999893e-05 4.885197849944201368e-04 -9.770395699888500315e-04
2.399088541666666719e-05 7.327796891331700424e-03 -1.465559354983299225e-03
2.400716145833333207e-05 1.954079139977700497e-03 -1.954079139977699629e-03
2.402343750000000033e-05 6.839277222752599729e-03 -3.419638611376298997e-03
2.403971354166666520e-05 -1.465559354983300309e-03 1.954079139977700063e-03
2.405598958333333347e-05 5.862237419933100623e-03 -9.281875565648099735e-03
2.407226562499999834e-05 1.954079139977700063e-03 -4.885197849944198116e-04
2.408854166666666660e-05 4.396677948534499954e-03 -1.465559354983299659e-03
2.410481770833333487e-05 2.442599041387400610e-03 -2.442599041387399743e-03
2.412109374999999974e-05 4.396677948534499954e-03 -1.465559354983299659e-03
2.413736979166666800e-05 6.350757088512199583e-03 -9.770395699888491641e-04
2.415364583333333288e-05 3.419638611376300298e-03 -3.908158279955400126e-03
2.416992187500000114e-05 4.885198082774900100e-03 -1.465559354983299442e-03
2.418619791666666601e-05 1.954079139977700063e-03 -9.770395699888498146e-04
2.420247395833333427e-05 3.419638611376300732e-03 -6.839277222752599729e-03
2.421874999999999915e-05 4.885197849944198116e-04 1.465559354983300092e-03
2.423502604166666741e-05 2.931118709966500438e-03 -1.954079139977699629e-03
2.425130208333333229e-05 2.931118709966500004e-03 -1.465559354983299659e-03
2.426757812500000055e-05 2.442599041387400610e-03 -1.954079139977699629e-03
2.428385416666666542e-05 5.373717751353999927e-03 -1.465559354983299442e-03
2.430013020833333368e-05 3.419638611376300298e-03 -4.396677948534499954e-03
2.431640624999999856e-05 -1.954079139977700063e-03 9.770395699888498146e-04
2.433268229166666682e-05 5.373717751354000795e-03 -6.350757088512198716e-03
2.434895833333333169e-05 1.954079139977700063e-03 -4.885197849944198116e-04
2.436523437499999996e-05 3.908158279955400993e-03 -3.908158279955399259e-03
2.438151041666666822e-05 1.465559354983300309e-03 -2.442599041387400177e-03
2.439778645833333309e-05 4.885198082774900967e-03 -3.908158279955399259e-03
2.441406250000000136e-05 5.862237419933099755e-03 4.885197849944207873e-04
2.443033854166666623e-05 1.954079139977700497e-03 -3.908158279955400126e-03
2.444661458333333449e-05 -1.794792573040757918e-19 1.465559354983300092e-03
2.446289062499999937e-05 1.465559354983300526e-03 -4.396677948534499954e-03
2.447916666666666763e-05 1.954079139977699629e-03 2.931118709966500438e-03
2.449544270833333250e-05 2.931118709966500438e-03 -3.908158279955400126e-03
2.451171875000000076e-05 1.954079139977700063e-03 -9.770395699888498146e-04
2.452799479166666564e-05 2.442599041387400610e-03 -2.931118709966499571e-03
2.454427083333333390e-05 3.419638611376299864e-03 -9.770395699888495978e-04
2.456054687499999877e-05 4.396677948534500821e-03 -3.908158279955399259e-03
2.457682291666666704e-05 3.419638611376299864e-03 -1.465559354983299659e-03
2.459309895833333191e-05 4.396677948534500821e-03 -4.885198082774899232e-03
2.460937500000000017e-05 3.419638611376299864e-03 -9.770395699888495978e-04
2.462565104166666505e-05 4.396677948534499954e-03 -1.465559354983299659e-03
2.464192708333333331e-05 4.885197849944204621e-04 -3.908158279955400126e-03
2.465820312500000157e-05 5.862237419933099755e-03 9.770395699888506820e-04
2.467447916666666645e-05 2.931118709966500438e-03 -2.442599041387399743e-03
2.469075520833333471e-05 3.908158279955400126e-03 -1.465559354983299659e-03
2.470703124999999958e-05 2.442599041387400610e-03 -4.396677948534499954e-03
2.472330729166666784e-05 2.931118709966500004e-03 9.770395699888504652e-04
2.473958333333333272e-05 2.931118709966500872e-03 -7.327796891331700424e-03
2.475585937500000098e-05 2.442599041387400177e-03 9.770395699888502483e-04
2.477213541666666586e-05 4.396677948534499954e-03 -3.419638611376299431e-03
2.478841145833333412e-05 3.908158279955400126e-03 -9.770395699888495978e-04

